Non-planar master integrals for the production of two off-shell vector bosons in collisions of massless partons

We present the calculation of all non-planar master integrals that are needed to describe production of two off-shell vector bosons in collisions of two massless partons through NNLO in perturbative QCD. The integrals are computed analytically using differential equations in external kinematic variables and expressed in terms of Goncharov polylogarithms. These results provide the last missing ingredient needed for the computation of two-loop amplitudes that describe the production of two gauge bosons with different invariant masses in hadron collisions.

==> Atilde_family_N12.txt <==
(* Non-planar master integrals for the production of two off-shell vector bosons 
* in collisions of massless partons 
* F. Caola, J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the matrix Atilde for the family N12 
*  written in x,y,z variables.  For the definition of Atilde, see Eq.(3.3)
*
*   The parameters x,y,z are defined in Eq.(2.7) 
*)


Atilde = {{-2 Log[x] - 2 Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, -4 Log[x] - 2 Log[y], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0}, {0, 0, 0, -2 Log[x] - 2 Log[1 + y - z], 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, -2 Log[1 + x] - 2 Log[1 + x y], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0}, {-(Log[x]/2) - Log[z]/2, 0, 0, 0, 
  0, -Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -(1/2) Log[1 + x] + 1/2 Log[1 + x y], 
  0, -(1/2) Log[1 + x] - Log[y] + 1/2 Log[1 + x y], 
  0, -Log[x] - 3/2 Log[1 + x] + 2 Log[1 - y] - (3 Log[y])/2 - 
   3/2 Log[1 + x y], Log[1 + x] + Log[y] - Log[1 + x y], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 1/4 Log[1 + x] + 1/4 Log[1 + x y], 0, 
  Log[x] - 3/4 Log[1 + x] + Log[y]/2 - 3/4 Log[1 + x y], 0, 
  3/4 Log[1 + x] + (3 Log[y])/4 - 3/4 Log[1 + x y], -Log[x] - 
   1/2 Log[1 + x] - Log[y]/2 - 1/2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 
  0, Log[x]/2 + 1/2 Log[1 + y - z], 0, 0, 0, 
  0, -Log[1 + x + x y - x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {Log[x]/2 + Log[y]/2 - Log[z]/2, 0, 0, 0, 0, 0, 0, 0, 
  0, -3 Log[x] - Log[y] - Log[x y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  1/2 Log[1 + x] + Log[y]/2 - 1/2 Log[1 + x y], 0, 0, 
  1/2 Log[1 + x] - Log[y]/2 - 1/2 Log[1 + x y], 0, 0, 0, 0, 
  0, -(3/2) Log[1 + x] + 2 Log[1 - y] - Log[y] - 
   3/2 Log[1 + x y], -Log[1 + x] + Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, -(Log[x]/2) + 1/4 Log[1 + x] - Log[y]/4 + 1/4 Log[1 + x y], 
  0, 0, Log[x]/2 - 3/4 Log[1 + x] + Log[y]/4 - 3/4 Log[1 + x y], 0, 0,
   0, 0, 0, -(3/4) Log[1 + x] + 3/4 Log[1 + x y], -2 Log[x] - 
   1/2 Log[1 + x] - Log[y] - 1/2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 
  0, -(Log[x]/2) - Log[y]/2 + 1/2 Log[1 + y - z], 0, 0, 0, 0, 0, 0, 0,
   0, -3 Log[x] - Log[y] - Log[1 + y + x y - z], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -2 Log[1 + x] - 2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-(Log[x]/2) - 1/2 Log[1 - z] - 1/2 Log[-y + z] + 
   1/2 Log[x y + z] + 1/2 Log[1 + x z], 
  Log[x] + 1/2 Log[1 - z] + 1/2 Log[-y + z] - 
   1/2 Log[1 + x + x y - x z] - 1/2 Log[1 + x z], 
  1/2 Log[1 - z] - 1/2 Log[1 + y + x y - z] + 1/2 Log[-y + z] - 
   1/2 Log[x y + z], -(Log[x]/2) + 1/2 Log[1 + x (1 + y - z)] - 
   1/2 Log[1 - z] + 1/2 Log[1 + y + x y - z] - 1/2 Log[-y + z], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 
  0, -4 Log[x] + 2 Log[1 + x] + 2 Log[1 + x y] - 2 Log[1 - z] - 
   2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {(3 Log[x])/8 - 1/2 Log[1 + x] - 1/2 Log[1 + x y] - 
   1/8 Log[1 - z] - 1/8 Log[-y + z] + 5/8 Log[x y + z], 0, 
  Log[x]/8 + 1/8 Log[1 - z] + 1/8 Log[-y + z] - 1/8 Log[x y + z], 
  0, (3 Log[x])/8 - 1/2 Log[1 + x] - 1/2 Log[1 + x y] - 
   1/8 Log[1 - z] - 1/8 Log[-y + z] + 
   5/8 Log[x y + z], -((5 Log[x])/2) + 2 Log[1 + x] + 
   2 Log[1 + x y] - 1/2 Log[1 - z] - 1/2 Log[-y + z] - 
   3/2 Log[x y + z], 
  1/2 Log[1 + x] - 1/2 Log[1 + x y] + 1/2 Log[1 - z] - 
   1/2 Log[-y + z], -Log[x] + Log[1 + x] + Log[1 + x y] - 
   Log[x y + z], 0, 0, 0, 0, 0, 0, 
  0, -((5 Log[x])/2) - 2 Log[1 + x] - 2 Log[1 + x y] - 
   1/2 Log[1 - z] - 1/2 Log[-y + z] - 3/2 Log[x y + z] + 
   4 Log[1 + x + x y - x z], 
  Log[x]/4 + 1/4 Log[1 - z] + 1/4 Log[-y + z] - 1/4 Log[x y + z], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-((3 Log[x])/4) - 3/4 Log[1 - z] - 3/4 Log[-y + z] + 
   3/4 Log[x y + z], 
  0, (7 Log[x])/4 + Log[y] + 3/4 Log[1 - z] + 3/4 Log[-y + z] - 
   7/4 Log[x y + z], 
  0, (5 Log[x])/4 + 2 Log[y] - 3/4 Log[1 - z] - 3/4 Log[-y + z] - 
   5/4 Log[x y + z], -3 Log[x] - 3 Log[1 - z] - 3 Log[-y + z] + 
   3 Log[x y + z] + 6 Log[1 + x z], 
  3 Log[y] + 3 Log[1 - z] - 3 Log[-y + z], -2 Log[x] - 2 Log[y] + 
   2 Log[x y + z], 0, 0, 0, 0, 0, 0, 
  0, -3 Log[x] - 3 Log[1 - z] - 3 Log[-y + z] + 
   3 Log[x y + z], -(Log[x]/2) - 2 Log[1 + x] - 2 Log[1 + x y] + 
   3/2 Log[1 - z] - 4 Log[z] + 3/2 Log[-y + z] + 1/2 Log[x y + z], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 
  Log[8]/8 - Log[x]/8 - 1/8 Log[1 - z] + 1/8 Log[1 + y + x y - z] - 
   1/8 Log[-y + z], -((5 Log[8])/8) - (3 Log[x])/8 + 1/2 Log[1 + x] + 
   1/2 Log[1 + x y] + 1/8 Log[1 - z] - 5/8 Log[1 + y + x y - z] + 
   1/8 Log[-y + z], -((5 Log[8])/8) - (3 Log[x])/8 + 1/2 Log[1 + x] + 
   1/2 Log[1 + x y] + 1/8 Log[1 - z] - 5/8 Log[1 + y + x y - z] + 
   1/8 Log[-y + z], 
  0, -(1/2) Log[1 + x] + 1/2 Log[1 + x y] + 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 
  Log[x] - Log[1 + x] - Log[1 + x y] + 
   Log[1 + y + x y - z], -((5 Log[x])/2) + 2 Log[1 + x] + 
   2 Log[1 + x y] - 1/2 Log[1 - z] - 3/2 Log[1 + y + x y - z] - 
   1/2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 
  0, -((5 Log[x])/2) - 2 Log[1 + x] - 2 Log[1 + x y] - 
   1/2 Log[1 - z] - 3/2 Log[1 + y + x y - z] - 1/2 Log[-y + z] + 
   4 Log[1 + x z], 
  Log[x]/4 + 1/4 Log[1 - z] - 1/4 Log[1 + y + x y - z] + 
   1/4 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, -((7 Log[x])/4) - Log[y] - 3/4 Log[1 - z] + 
   7/4 Log[1 + y + x y - z] - 3/4 Log[-y + z], -((3 Log[4])/4) + (
   3 Log[x])/4 + 3/4 Log[1 - z] - 3/4 Log[1 + y + x y - z] + 
   3/4 Log[-y + z], -((5 Log[x])/4) - 2 Log[y] + 3/4 Log[1 - z] + 
   5/4 Log[1 + y + x y - z] + 3/4 Log[-y + z], 
  0, -3 Log[y] + 3 Log[1 - z] - 3 Log[-y + z], 
  2 Log[x] + 2 Log[y] - 2 Log[1 + y + x y - z], -3 Log[x] - 
   3 Log[1 - z] + 3 Log[1 + y + x y - z] - 3 Log[-y + z] + 
   6 Log[1 + x + x y - x z], 0, 0, 0, 0, 0, 0, 0, 
  0, -3 Log[x] - 3 Log[1 - z] + 3 Log[1 + y + x y - z] - 
   3 Log[-y + z], -(Log[x]/2) - 2 Log[1 + x] - 2 Log[1 + x y] + 
   3/2 Log[1 - z] - 4 Log[1 + y - z] + 1/2 Log[1 + y + x y - z] + 
   3/2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {(3 Log[4])/4 + (3 Log[y])/4 - 3/4 Log[1 - z] - 
   3/4 Log[-y + z] + 3/4 Log[1 + x z], -((7 Log[4])/4) - (3 Log[y])/
   4 + 3/4 Log[1 - z] + 3/4 Log[-y + z] - 7/4 Log[1 + x z], 0, 
  0, -((5 Log[4])/4) + (3 Log[y])/4 - 3/4 Log[1 - z] - 
   3/4 Log[-y + z] - 5/4 Log[1 + x z], 0, 0, 0, 
  0, -6 Log[x] - 3 Log[y] - 3 Log[1 - z] - 3 Log[-y + z] + 
   6 Log[x y + z] + 3 Log[1 + x z], 
  3 Log[y] + 3 Log[1 - z] - 3 Log[-y + z], 2 Log[1 + x z], 0, 0, 0, 0,
   0, 0, 0, -2 Log[1 + x] + Log[y]/2 - 2 Log[1 + x y] + 
   3/2 Log[1 - z] - 4 Log[z] + 3/2 Log[-y + z] + 
   1/2 Log[1 + x z], -3 Log[y] + 3 Log[1 - z] + 3 Log[-y + z] - 
   3 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-((5 Log[8])/8) + 1/2 Log[1 + x] - Log[y]/8 + 
   1/2 Log[1 + x y] + 1/8 Log[1 - z] + 1/8 Log[-y + z] - 
   5/8 Log[1 + x z], 
  Log[8]/8 + Log[y]/8 - 1/8 Log[1 - z] - 1/8 Log[-y + z] + 
   1/8 Log[1 + x z], 0, 
  0, -((5 Log[8])/8) + 1/2 Log[1 + x] - Log[y]/8 + 1/2 Log[1 + x y] + 
   1/8 Log[1 - z] + 1/8 Log[-y + z] - 5/8 Log[1 + x z], 0, 0, 0, 
  0, -2 Log[1 + x] - Log[y]/2 - 2 Log[1 + x y] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z] + 3/2 Log[1 + x z], 
  1/2 Log[1 + x] + Log[y]/2 - 1/2 Log[1 + x y] - 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -Log[1 + x] - Log[1 + x y] + Log[1 + x z], 0, 0, 
  0, 0, 0, 0, 0, 
  Log[4]/4 + Log[y]/4 - 1/4 Log[1 - z] - 1/4 Log[-y + z] + 
   1/4 Log[1 + x z], -2 Log[1 + x] - (3 Log[y])/2 - 2 Log[1 + x y] - 
   1/2 Log[1 - z] + 4 Log[1 + y + x y - z] - 1/2 Log[-y + z] - 
   3/2 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  Log[y]/8 - 1/8 Log[1 - z] - 1/8 Log[-y + z] + 
   1/8 Log[1 + x + x y - x z], 0, 
  1/2 Log[1 + x] - Log[y]/8 + 1/2 Log[1 + x y] + 1/8 Log[1 - z] + 
   1/8 Log[-y + z] - 5/8 Log[1 + x + x y - x z], 
  1/2 Log[1 + x] - Log[y]/8 + 1/2 Log[1 + x y] + 1/8 Log[1 - z] + 
   1/8 Log[-y + z] - 5/8 Log[1 + x + x y - x z], 0, 0, 0, 0, 0, 
  1/2 Log[1 + x] + Log[y]/2 - 1/2 Log[1 + x y] + 1/2 Log[1 - z] - 
   1/2 Log[-y + z], -Log[1 + x] - Log[1 + x y] + 
   Log[1 + x + x y - x z], 
  2 Log[1 + x] + Log[y]/2 + 2 Log[1 + x y] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z] - 3/2 Log[1 + x + x y - x z], 0, 0, 0, 0, 0, 0, 0, 
  0, -2 Log[1 + x] - (3 Log[y])/2 - 2 Log[1 + x y] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z] + 4 Log[x y + z] - 
   3/2 Log[1 + x + x y - x z], -(Log[y]/4) + 1/4 Log[1 - z] + 
   1/4 Log[-y + z] - 1/4 Log[1 + x + x y - x z], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 
  0}, {0, (3 Log[y])/4 - 3/4 Log[1 - z] - 3/4 Log[-y + z] + 
   7/4 Log[1 + x + x y - x z], 
  0, -((3 Log[y])/4) + 3/4 Log[1 - z] + 3/4 Log[-y + z] - 
   3/4 Log[1 + x + x y - x z], -((3 Log[y])/4) + 3/4 Log[1 - z] + 
   3/4 Log[-y + z] + 5/4 Log[1 + x + x y - x z], 0, 0, 0, 0, 
  0, -3 Log[y] + 3 Log[1 - z] - 
   3 Log[-y + z], -2 Log[1 + x + x y - x z], -6 Log[x] - 3 Log[y] - 
   3 Log[1 - z] + 6 Log[1 + y + x y - z] - 3 Log[-y + z] + 
   3 Log[1 + x + x y - x z], 0, 0, 0, 0, 0, 0, 0, 0, 
  3 Log[y] - 3 Log[1 - z] - 3 Log[-y + z] + 
   3 Log[1 + x + x y - x z], -2 Log[1 + x] + Log[y]/2 - 
   2 Log[1 + x y] + 3/2 Log[1 - z] - 4 Log[1 + y - z] + 
   3/2 Log[-y + z] + 1/2 Log[1 + x + x y - x z], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 
  0, (3 Log[y])/2 - 3/2 Log[1 - z] - 3/2 Log[-y + z] + 3 Log[1 + x z],
   0, 0, 0, -3 Log[x] - (3 Log[y])/2 - 3/2 Log[1 - z] - 
   3/2 Log[-y + z] + 3 Log[x y + z], 0, 0, 
  0, -((3 Log[y])/2) + 3/2 Log[1 - z] + 3/2 Log[-y + z], 0, 0, 0, 0, 
  0, 0, 0, 0, 
  0, -2 Log[1 + x] + Log[y]/2 - 2 Log[1 + x y] + 3/2 Log[1 - z] - 
   4 Log[z] + 3/2 Log[-y + z], (3 Log[y])/2 + 3/2 Log[1 - z] - 
   3/2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {Log[y]/2, 0, 0, 0,
   0, -2 Log[1 + x] - (3 Log[y])/2 + 2 Log[1 + x y] + 
   1/2 Log[1 - z] - 1/2 Log[-y + z], 0, 0, 0, 
  2 Log[1 + x] + Log[y]/2 - 2 Log[1 + x y] + 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 0, 0, 
  0, (3 Log[y])/2 - 1/2 Log[1 - z] + 1/2 Log[-y + z], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -(Log[y]/2) - 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -2 Log[1 + x] + 4 Log[1 - y] - (3 Log[y])/2 - 
   2 Log[1 + x y] - 1/2 Log[1 - z] - 1/2 Log[-y + z], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 
  0, (3 Log[y])/2 - 3/2 Log[1 - z] - 3/2 Log[-y + z] + 
   3 Log[1 + x + x y - x z], 0, 0, 
  0, -3 Log[x] - (3 Log[y])/2 - 3/2 Log[1 - z] + 
   3 Log[1 + y + x y - z] - 3/2 Log[-y + z], (3 Log[y])/2 - 
   3/2 Log[1 - z] - 3/2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -2 Log[1 + x] + Log[y]/2 - 2 Log[1 + x y] + 3/2 Log[1 - z] - 
   4 Log[1 + y - z] + 3/2 Log[-y + z], -((3 Log[y])/2) + 
   3/2 Log[1 - z] - 3/2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 
  0, Log[y]/2, 0, 0, 0, 0, 
  2 Log[1 + x] + (3 Log[y])/2 - 2 Log[1 + x y] + 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 0, 0, 
  0, -2 Log[1 + x] - Log[y]/2 + 2 Log[1 + x y] + 1/2 Log[1 - z] - 
   1/2 Log[-y + z], (3 Log[y])/2 + 1/2 Log[1 - z] - 1/2 Log[-y + z], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[y]/2 - 1/2 Log[1 - z] + 1/2 Log[-y + z], -2 Log[1 + x] + 
   4 Log[1 - y] - (3 Log[y])/2 - 2 Log[1 + x y] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -2 Log[1 + x] - 2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -(1/2) Log[1 - z] + 1/2 Log[1 + y + x y - z] - 1/2 Log[-y + z] + 
   1/2 Log[x y + z], 
  1/2 Log[1 - z] - 1/2 Log[1 + y + x y - z] + 1/2 Log[-y + z] - 
   1/2 Log[x y + z], 0, 0, 0, 0, 0, 0, 0, 0, 
  2 Log[1 - z] - 2 Log[1 + y + x y - z] + 2 Log[-y + z] - 
   2 Log[x y + z], 0, 
  4 Log[1 - z] - 4 Log[1 + y + x y - z] + 4 Log[-y + z] - 
   4 Log[x y + z], 0, 0, 0, 0, -Log[z] + Log[x y + z], 
  2 Log[1 - z] - 2 Log[1 + y + x y - z] + 2 Log[-y + z] - 
   2 Log[x y + z], 
  0, -Log[1 - z] + Log[1 + y - z] - Log[-y + z] + Log[x y + z], 0, 0, 
  0, 0, 0, -4 Log[x] - 2 Log[1 + x] - 4 Log[y] - 2 Log[1 + x y] + 
   2 Log[1 - z] + 2 Log[-y + z], 
  4 Log[1 - z] - 4 Log[1 + y + x y - z] + 4 Log[-y + z] - 
   4 Log[x y + z], 0, 0, 0, 0, 
  0}, {Log[x]/2 - 1/16 Log[1 + x] + (7 Log[y])/16 - 
   1/16 Log[1 + x y] + 1/16 Log[1 - z] + 1/16 Log[-y + z] - 
   1/2 Log[x y + z], -Log[x] + 1/4 Log[1 + x] - Log[y]/4 + 
   1/4 Log[1 + x y] - 1/4 Log[1 - z] - 1/4 Log[-y + z] + 
   1/2 Log[1 + x + x y - x z], -(1/2) Log[1 + x] - Log[y]/2 - 
   1/2 Log[1 + x y] + 1/2 Log[1 + y + x y - z] + 1/2 Log[x y + z], 
  Log[x]/2 + 5/16 Log[1 + x] + (5 Log[y])/16 + 5/16 Log[1 + x y] + 
   3/16 Log[1 - z] - 1/2 Log[1 + y + x y - z] + 3/16 Log[-y + z] - 
   1/2 Log[1 + x + x y - x z], -(1/8) Log[1 + x] - Log[y]/8 - 
   1/8 Log[1 + x y] + 1/8 Log[1 - z] + 1/8 Log[-y + z], 0, 0, 0, 0, 
  1/4 Log[1 + x] + Log[y]/4 + 1/4 Log[1 + x y] - 1/4 Log[1 - z] - 
   1/4 Log[-y + z], -Log[1 + x] - Log[y] + Log[1 + x y] + Log[1 - z] -
    Log[-y + z], 
  0, -2 Log[x] + 5/4 Log[1 + x] - (3 Log[y])/4 + 5/4 Log[1 + x y] - 
   5/4 Log[1 - z] + 2 Log[1 + y + x y - z] - 5/4 Log[-y + z], 0, 
  1/2 Log[1 + x] + Log[y]/2 + 1/2 Log[1 + x y] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 0, 0, 0, 
  0, -(1/8) Log[1 + x] - Log[y]/8 - 1/8 Log[1 + x y] + 
   1/8 Log[1 - z] + 1/8 Log[-y + z], -2 Log[x] + 9/4 Log[1 + x] + 
   Log[y]/4 + 9/4 Log[1 + x y] - 1/4 Log[1 - z] - 
   2 Log[1 + y + x y - z] - 1/4 Log[-y + z], 
  3/4 Log[1 + x] + (3 Log[y])/4 + 3/4 Log[1 + x y] - 3/4 Log[1 - z] - 
   3/4 Log[-y + z], 
  Log[x] - 5/8 Log[1 + x] + (3 Log[y])/8 - 5/8 Log[1 + x y] + 
   5/8 Log[1 - z] - Log[1 + y - z] + 5/8 Log[-y + z], 0, 0, 0, 0, 0, 
  1/2 Log[1 + x] + Log[y]/2 + 1/2 Log[1 + x y] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z], -4 Log[x] + Log[1 + x] - Log[y] + Log[1 + x y] - 
   Log[1 - z] - Log[-y + z], 0, 0, 0, 0, 
  0}, {0, -Log[x] + 1/2 Log[1 + x (1 + y - z)] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z] + 1/2 Log[1 + x z], 0, 
  Log[x] + 1/2 Log[1 - z] + 1/2 Log[-y + z] - 
   1/2 Log[1 + x + x y - x z] - 1/2 Log[1 + x z], 0, 0, 0, 0, 
  4 Log[x] + 2 Log[1 - z] + 2 Log[-y + z] - 
   2 Log[1 + x + x y - x z] - 2 Log[1 + x z], 0, 0, 0, 0, 0, 
  8 Log[x] + 4 Log[1 - z] + 4 Log[-y + z] - 
   4 Log[1 + x + x y - x z] - 4 Log[1 + x z], -4 Log[x] - 
   2 Log[1 - z] - 2 Log[-y + z] + 2 Log[1 + x + x y - x z] + 
   2 Log[1 + x z], -Log[x] - Log[z] + Log[1 + x z], 
  0, -Log[x] - Log[1 - z] + Log[1 + y - z] - Log[-y + z] + 
   Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4 Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] + 2 Log[1 - z] + 
   2 Log[-y + z], 
  8 Log[x] + 4 Log[1 - z] + 4 Log[-y + z] - 
   4 Log[1 + x + x y - x z] - 4 Log[1 + x z], 0, 0, 
  0}, {Log[x]/8 - 1/16 Log[1 + x] - 1/16 Log[1 + x y] + 
   1/16 Log[1 - z] + 1/16 Log[-y + z] - 
   1/2 Log[1 + x z], -(1/2) Log[1 + x] - 1/2 Log[1 + x y] + 
   1/2 Log[1 + x + x y - x z] + 1/2 Log[1 + x z], 
  1/4 Log[1 + x] + 1/4 Log[1 + x y] - 1/4 Log[1 - z] + 
   1/2 Log[1 + y + x y - z] - 1/4 Log[-y + z], -(Log[x]/8) + 
   5/16 Log[1 + x] + 5/16 Log[1 + x y] + 3/16 Log[1 - z] - 
   1/2 Log[1 + y + x y - z] + 3/16 Log[-y + z] - 
   1/2 Log[1 + x + x y - x z], 
  Log[x]/4 - 1/8 Log[1 + x] - 1/8 Log[1 + x y] + 1/8 Log[1 - z] + 
   1/8 Log[-y + z], -(Log[x]/2) + 1/4 Log[1 + x] + 1/4 Log[1 + x y] - 
   1/4 Log[1 - z] - 1/4 Log[-y + z], 
  Log[1 + x] - Log[1 + x y] + Log[1 - z] - Log[-y + z], 
  0, -((5 Log[x])/2) + 5/4 Log[1 + x] + 5/4 Log[1 + x y] - 
   5/4 Log[1 - z] - 5/4 Log[-y + z] + 2 Log[1 + x + x y - x z], 0, 0, 
  0, 0, 0, -Log[x] + 1/2 Log[1 + x] + 1/2 Log[1 + x y] - 
   1/2 Log[1 - z] - 1/2 Log[-y + z], 
  Log[x]/2 - 9/4 Log[1 + x] - 9/4 Log[1 + x y] + 1/4 Log[1 - z] + 
   1/4 Log[-y + z] + 2 Log[1 + x + x y - x z], 
  Log[x]/4 - 1/8 Log[1 + x] - 1/8 Log[1 + x y] + 1/8 Log[1 - z] + 
   1/8 Log[-y + z], -((3 Log[x])/2) + 3/4 Log[1 + x] + 
   3/4 Log[1 + x y] - 3/4 Log[1 - z] - 3/4 Log[-y + z], 
  Log[x]/4 - 5/8 Log[1 + x] - 5/8 Log[1 + x y] + 5/8 Log[1 - z] - 
   Log[1 + y - z] + 5/8 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[x] + 1/2 Log[1 + x] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z], -2 Log[x] + Log[1 + x] + Log[1 + x y] - 
   Log[1 - z] - Log[-y + z], 0, 0, 0}, {0, 
  Log[y]/4 - 1/4 Log[1 - z] - 1/4 Log[-y + z] + 
   1/2 Log[1 + x z], -(Log[x]/2) - Log[y]/4 - 1/4 Log[1 - z] - 
   1/4 Log[-y + z] + 1/2 Log[x y + z], 
  Log[x]/2 + 1/2 Log[1 - z] + 1/2 Log[-y + z] - 1/2 Log[x y + z] - 
   1/2 Log[1 + x z], 0, 0, -Log[y] - Log[1 - z] + Log[-y + z], 
  0, -Log[y] + Log[1 - z] + Log[-y + z] - 2 Log[1 + x z], 
  0, -Log[y] - Log[1 - z] + Log[-y + z], 0, 
  2 Log[x] + Log[y] + Log[1 - z] + Log[-y + z] - 2 Log[x y + z], 0, 
  4 Log[x] + 4 Log[1 - z] + 4 Log[-y + z] - 4 Log[x y + z] - 
   4 Log[1 + x z], 
  Log[y] - Log[1 - z] - Log[-y + z] + 2 Log[1 + x z], -Log[x] - 
   Log[y]/2 - 1/2 Log[1 - z] + Log[z] - 1/2 Log[-y + z] + 
   Log[1 + x z], 0, 
  Log[y] - Log[1 - z] - Log[-y + z] + Log[1 + x z], -(Log[y]/2) - 
   1/2 Log[1 - z] + Log[z] - 1/2 Log[-y + z] + Log[x y + z], 
  2 Log[x] + Log[y] + Log[1 - z] + Log[-y + z] - 2 Log[x y + z], 
  0, -Log[x] - Log[1 - z] - Log[-y + z] + Log[x y + z], 
  Log[y] + Log[1 - z] - 4 Log[z] + Log[-y + z], 
  Log[y] + Log[1 - z] - Log[-y + z], -Log[y] + Log[1 - z] + 
   Log[-y + z], 
  Log[y] + Log[1 - z] - Log[-y + z], -(Log[y]/2) + 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -(Log[y]/2) + 1/2 Log[1 - z] + 1/2 Log[-y + z], 
  4 Log[x] + 2 Log[y] + 2 Log[1 - z] + 2 Log[-y + z] - 
   4 Log[x y + z], -(Log[y]/2) + 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -2 Log[y] + 2 Log[1 - z] + 2 Log[-y + z] - 
   4 Log[1 + x z], -2 Log[1 + x] + Log[y]/2 - 2 Log[1 + x y] + 
   3/2 Log[1 - z] - 4 Log[z] + 3/2 Log[-y + z], -(Log[y]/2) + 
   1/2 Log[1 - z] + 1/2 Log[-y + z], -2 Log[y] - 2 Log[1 - z] + 
   2 Log[-y + z]}, {0, -(Log[y]/4) + 1/4 Log[1 - z] + 
   1/4 Log[-y + z] - 1/2 Log[1 + x + x y - x z], 
  Log[x]/2 + Log[y]/4 + 1/4 Log[1 - z] - 1/2 Log[1 + y + x y - z] + 
   1/4 Log[-y + z], -(Log[x]/2) + 1/2 Log[1 + x (1 + y - z)] - 
   1/2 Log[1 - z] + 1/2 Log[1 + y + x y - z] - 1/2 Log[-y + z], 0, 0, 
  Log[y] - Log[1 - z] + Log[-y + z], 0, 
  Log[y] - Log[1 - z] - Log[-y + z] + 2 Log[1 + x + x y - x z], 0, 
  Log[y] - Log[1 - z] + Log[-y + z], 
  0, -2 Log[x] - Log[y] - Log[1 - z] + 2 Log[1 + y + x y - z] - 
   Log[-y + z], 
  0, -4 Log[x] - 4 Log[1 - z] + 4 Log[1 + y + x y - z] - 
   4 Log[-y + z] + 4 Log[1 + x + x y - x z], -Log[y] + Log[1 - z] + 
   Log[-y + z] - 2 Log[1 + x + x y - x z], 
  Log[y]/2 - 1/2 Log[1 - z] - 1/2 Log[-y + z], 
  0, -Log[x] - Log[y] + Log[1 + y - z], 
  Log[y]/2 - 1/2 Log[1 - z] - 1/2 Log[-y + z], -2 Log[x] - Log[y] - 
   Log[1 - z] + 2 Log[1 + y + x y - z] - Log[-y + z], 0, 
  Log[x] + Log[1 + y - z], -Log[y] + Log[1 - z] + 
   Log[-y + z], -Log[y] + Log[1 - z] - Log[-y + z], 
  Log[y] + Log[1 - z] - 4 Log[1 + y - z] + Log[-y + z], -Log[y] + 
   Log[1 - z] - Log[-y + z], 
  Log[y]/2 - 1/2 Log[1 - z] - 1/2 Log[-y + z], 
  Log[y]/2 - 1/2 Log[1 - z] - 1/2 Log[-y + z], -4 Log[x] - 2 Log[y] - 
   2 Log[1 - z] + 4 Log[1 + y + x y - z] - 2 Log[-y + z], 
  Log[y]/2 - 1/2 Log[1 - z] - 1/2 Log[-y + z], 
  2 Log[y] - 2 Log[1 - z] - 2 Log[-y + z] + 
   4 Log[1 + x + x y - x z], -(Log[y]/2) + 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -2 Log[1 + x] + Log[y]/2 - 2 Log[1 + x y] + 
   3/2 Log[1 - z] - 4 Log[1 + y - z] + 3/2 Log[-y + z], 
  2 Log[y] - 2 Log[1 - z] + 2 Log[-y + z]}, {(7 Log[y])/16 + 
   3/8 Log[1 - z] - 3/8 Log[-y + z], 
  3/4 Log[1 + x] - 3/4 Log[1 + x y], -(3/4) Log[1 + x] - (3 Log[y])/
   4 + 3/4 Log[1 + x y], (5 Log[y])/16 - 3/8 Log[1 - z] + 
   3/8 Log[-y + z], -(Log[y]/8), -(1/4) Log[1 + x] + 
   1/4 Log[1 + x y] + 1/4 Log[1 - z] - 1/4 Log[-y + z], 
  2 Log[x] - Log[1 + x] + 8 Log[1 - y] - Log[y] - Log[1 + x y] - 
   2 Log[1 - z] - 2 Log[-y + z], 
  0, -(5/4) Log[1 + x] - Log[y] + 5/4 Log[1 + x y] + 1/4 Log[1 - z] - 
   1/4 Log[-y + z], 
  1/4 Log[1 + x] + Log[y]/4 - 1/4 Log[1 + x y] + 1/4 Log[1 - z] - 
   1/4 Log[-y + z], -Log[1 + x] + 8 Log[1 - y] - 2 Log[y] - 
   Log[1 + x y] - 2 Log[1 - z] - 2 Log[-y + z], 0, 
  5/4 Log[1 + x] + Log[y]/4 - 5/4 Log[1 + x y] + 1/4 Log[1 - z] - 
   1/4 Log[-y + z], 0, Log[y]/2, 
  9/4 Log[1 + x] + Log[y] - 9/4 Log[1 + x y] + 3/4 Log[1 - z] - 
   3/4 Log[-y + z], 
  1/8 Log[1 + x] - Log[y]/2 - 1/8 Log[1 + x y] - 5/8 Log[1 - z] + 
   5/8 Log[-y + z], -(3/4) Log[1 + x] + 3/4 Log[1 + x y] + 
   3/4 Log[1 - z] - 3/4 Log[-y + z], 
  5/8 Log[1 + x] + Log[y] - 5/8 Log[1 + x y] - 5/8 Log[1 - z] + 
   5/8 Log[-y + z], 
  Log[4]/8 - 1/8 Log[1 + x] - (5 Log[y])/8 + 1/8 Log[1 + x y] - 
   5/8 Log[1 - z] + 5/8 Log[-y + z], 
  9/4 Log[1 + x] + (5 Log[y])/4 - 9/4 Log[1 + x y] - 3/4 Log[1 - z] + 
   3/4 Log[-y + z], 
  3/4 Log[1 + x] + (3 Log[y])/4 - 3/4 Log[1 + x y] + 3/4 Log[1 - z] - 
   3/4 Log[-y + z], -(5/8) Log[1 + x] + (3 Log[y])/8 + 
   5/8 Log[1 + x y] - 5/8 Log[1 - z] + 5/8 Log[-y + z], 
  Log[y] + Log[1 - z] - Log[-y + z], -4 Log[1 - y] + Log[y] + 
   Log[1 - z] + Log[-y + z], -Log[y] + Log[1 - z] - 
   Log[-y + z], -4 Log[1 - y] + Log[y] + Log[1 - z] + Log[-y + z], -(
   Log[y]/2), 1/2 Log[1 + x] - 1/2 Log[1 + x y], 
  3 Log[1 + x] + Log[y] - 3 Log[1 + x y], -(1/2) Log[1 + x] - Log[y]/
   2 + 1/2 Log[1 + x y], -3 Log[1 + x] - 2 Log[y] + 3 Log[1 + x y], 
  Log[y]/2 + 1/2 Log[1 - z] - 1/2 Log[-y + z], -(Log[y]/2) + 
   1/2 Log[1 - z] - 1/2 Log[-y + z], -2 Log[1 + x] + 6 Log[1 - y] - 
   2 Log[y] - 2 Log[1 + x y] - Log[1 - z] - Log[-y + z]}};


==> Atilde_family_N13.txt <==
(* Non-planar master integrals for the production of two off-shell vector bosons 
* in collisions of massless partons 
* F. Caola, J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the matrix Atilde for the family N13 
*  written in x,y,z variables.  For the definition of Atilde, see Eq.(3.3)
*
*   The parameters x,y,z are defined in Eq.(2.7) 
*)


Atilde = {{-2 Log[1 + x] - 2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0}, {0, -4 Log[x] - 2 Log[y], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -2 Log[x] - 2 Log[1 + y - z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, -2 Log[x] - 2 Log[z], 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {-(Log[y]/2), 0, 0, 
  0, -(3/2) Log[1 + x] + 2 Log[1 - y] - Log[y] - 
   3/2 Log[1 + x y], -Log[1 + x] + Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[1 + x] + Log[y]/2 - Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {-(Log[x]/2) - Log[y]/4, 0, 0, 
  0, -(3/4) Log[1 + x] + 3/4 Log[1 + x y], -2 Log[x] - 
   1/2 Log[1 + x] - Log[y] - 1/2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x]/2 + 1/2 Log[1 + x] + Log[y]/4 + 1/2 Log[1 + x y], 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, Log[x]/2 + 1/2 Log[1 + y - z], 0, 
  0, 0, -Log[1 + x (1 + y - z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0}, {0, 0, 0, Log[x]/2 + Log[y]/2 - Log[z]/2, 0, 0, 
  0, -3 Log[x] - Log[y] - Log[x y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, -2 Log[x] - Log[y], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0}, {0, 
  0, -(Log[x]/2) - Log[y]/2 + 1/2 Log[1 + y - z], 0, 0, 0, 0, 0, 
  0, -3 Log[x] - Log[y] - Log[1 + y + x y - z], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x] - Log[z], 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[x] - Log[z] - Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, -(Log[x]/2) - Log[z]/2, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {-(Log[y]/2), -Log[1 + x] - Log[y]/2 + Log[1 + x y],
   0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[x] - 3/2 Log[1 + x] + 2 Log[1 - y] - (3 Log[y])/2 - 
   3/2 Log[1 + x y], Log[1 + x] + Log[y] - Log[1 + x y], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0}, {Log[x]/2 + Log[y]/4, -((3 Log[x])/2) + 1/2 Log[1 + x] - (
   3 Log[y])/4 + 1/2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  3/4 Log[1 + x] + (3 Log[y])/4 - 3/4 Log[1 + x y], -Log[x] - 
   1/2 Log[1 + x] - Log[y]/2 - 1/2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-(Log[x]/4) - 1/8 Log[1 - z] + 
   1/8 (Log[x] + Log[1 + y + x y - z]) - 1/8 Log[-y + z], 
  Log[x]/4 - 1/2 Log[1 + x] - 1/2 Log[1 + x y] + 1/8 Log[1 - z] + 
   3/8 (Log[x] + Log[1 + y + x y - z]) + 
   1/8 Log[-y + z], -(Log[x]/4) - 1/2 Log[1 + x] - 1/2 Log[1 + x y] - 
   1/8 Log[1 - z] + 5/8 (Log[x] + Log[1 + y + x y - z]) - 
   1/8 Log[-y + z], 0, 0, 0, 
  Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] + 1/2 Log[1 - z] + 
   3/2 (Log[x] + Log[1 + y + x y - z]) + 1/2 Log[-y + z], 0, 0, 0, 0, 
  0, 1/2 Log[1 + x] - 1/2 Log[1 + x y] - 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -Log[x] + Log[1 + x] + Log[1 + x y] - 
   Log[1 + y + x y - z], -Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] - 
   1/2 Log[1 - z] - 3/2 (Log[x] + Log[1 + y + x y - z]) - 
   1/2 Log[-y + z] + 4 Log[1 + x z], 
  Log[x]/2 + 1/4 Log[1 - z] + 1/4 (-Log[x] - Log[1 + y + x y - z]) + 
   1/4 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {Log[x]/2 + Log[y] - 3/4 Log[1 - z] + 
   1/4 (-Log[x] - Log[1 + y + x y - z]) - 3/4 Log[-y + z], (
   11 Log[x])/2 + 2 Log[y] + 3/4 Log[1 - z] - 
   11/4 (Log[x] + Log[1 + y + x y - z]) + 
   3/4 Log[-y + z], -((3 Log[x])/2) - 3/4 Log[1 - z] + 
   3/4 (Log[x] + Log[1 + y + x y - z]) - 3/4 Log[-y + z], 0, 0, 0, 
  6 Log[x] - 6 Log[1 + x (1 + y - z)] + 3 Log[1 - z] - 
   3 (Log[x] + Log[1 + y + x y - z]) + 3 Log[-y + z], 0, 0, 0, 0, 0, 
  3 Log[y] - 3 Log[1 - z] + 3 Log[-y + z], -4 Log[x] - 2 Log[y] + 
   2 (Log[x] + Log[1 + y + x y - z]), -6 Log[x] - 3 Log[1 - z] + 
   3 (Log[x] + Log[1 + y + x y - z]) - 3 Log[-y + z], -Log[x] - 
   2 Log[1 + x] - 2 Log[1 + x y] + 3/2 Log[1 - z] - 
   4 Log[1 + y - z] + 1/2 (Log[x] + Log[1 + y + x y - z]) + 
   3/2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {Log[x]/4 + 1/8 Log[1 - z] + 1/8 Log[-y + z] + 
   1/8 (-Log[x] - Log[x y + z]), -(Log[x]/4) + 1/2 Log[1 + x] + 
   1/2 Log[1 + x y] - 1/8 Log[1 - z] - 1/8 Log[-y + z] - 
   3/8 (Log[x] + Log[x y + z]), 0, 
  Log[x]/4 + 1/2 Log[1 + x] + 1/2 Log[1 + x y] + 1/8 Log[1 - z] + 
   1/8 Log[-y + z] - 5/8 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0,
   0, -(1/2) Log[1 + x] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] + 
   1/2 Log[-y + z], Log[x] - Log[1 + x] - Log[1 + x y] + Log[x y + z],
   0, 0, -Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] + 
   4 Log[1 + x (1 + y - z)] - 1/2 Log[1 - z] - 1/2 Log[-y + z] - 
   3/2 (Log[x] + Log[x y + z]), -(Log[x]/2) - 1/4 Log[1 - z] - 
   1/4 Log[-y + z] + 1/4 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 
  Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z] + 3/2 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 
  0}, {Log[x]/2 + Log[y] - 3/4 Log[1 - z] - 3/4 Log[-y + z] + 
   1/4 (-Log[x] - Log[x y + z]), (11 Log[x])/2 + 2 Log[y] + 
   3/4 Log[1 - z] + 3/4 Log[-y + z] - 11/4 (Log[x] + Log[x y + z]), 
  0, -((3 Log[x])/2) - 3/4 Log[1 - z] - 3/4 Log[-y + z] + 
   3/4 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 0, 
  3 Log[y] + 3 Log[1 - z] - 3 Log[-y + z], -4 Log[x] - 2 Log[y] + 
   2 (Log[x] + Log[x y + z]), 0, 0, 
  6 Log[x] + 3 Log[1 - z] + 3 Log[-y + z] - 
   3 (Log[x] + Log[x y + z]), -Log[x] - 2 Log[1 + x] - 
   2 Log[1 + x y] + 3/2 Log[1 - z] - 4 Log[z] + 3/2 Log[-y + z] + 
   1/2 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -6 Log[x] - 3 Log[1 - z] - 3 Log[-y + z] + 
   3 (Log[x] + Log[x y + z]) + 6 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0}, {0, 
  Log[x] + 1/2 Log[1 - z] + 1/2 (-Log[x] - Log[1 + y + x y - z]) + 
   1/2 Log[-y + z] + 1/2 (-Log[x] - Log[x y + z]), -Log[x] + 
   1/2 Log[1 + x (1 + y - z)] - 1/2 Log[1 - z] + 
   1/2 (Log[x] + Log[1 + y + x y - z]) - 1/2 Log[-y + z], -Log[x] - 
   1/2 Log[1 - z] - 1/2 Log[-y + z] + 1/2 (Log[x] + Log[x y + z]) + 
   1/2 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -4 Log[x] + 2 Log[1 + x] + 2 Log[1 + x y] - 2 Log[1 - z] - 
   2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x] - 1/2 Log[1 + x (1 + y - z)] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z] - 1/2 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {-(Log[y]/8) + 1/8 Log[1 - z] + 1/8 Log[-y + z] - 
   1/8 Log[1 + x z], 0, 0, 
  1/2 Log[1 + x] - Log[y]/8 + 1/2 Log[1 + x y] + 1/8 Log[1 - z] + 
   1/8 Log[-y + z] - 5/8 Log[1 + x z], 
  1/2 Log[1 + x] + Log[y]/2 - 1/2 Log[1 + x y] - 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -Log[1 + x] - Log[1 + x y] + Log[1 + x z], 
  0, -2 Log[1 + x] - Log[y]/2 - 2 Log[1 + x y] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z] + 3/2 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -4 Log[x] - 2 Log[1 + x] - (3 Log[y])/2 - 2 Log[1 + x y] - 
   1/2 Log[1 - z] + 4 (Log[x] + Log[1 + y + x y - z]) - 
   1/2 Log[-y + z] - 3/2 Log[1 + x z], 
  Log[y]/4 - 1/4 Log[1 - z] - 1/4 Log[-y + z] + 1/4 Log[1 + x z], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 
  1/2 Log[1 + x] + Log[y]/8 + 1/2 Log[1 + x y] - 1/8 Log[1 - z] - 
   1/8 Log[-y + z] - 3/8 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {(3 Log[y])/4 - 3/4 Log[1 - z] - 3/4 Log[-y + z] - 
   1/4 Log[1 + x z], 0, 
  0, (3 Log[y])/4 - 3/4 Log[1 - z] - 3/4 Log[-y + z] + 
   3/4 Log[1 + x z], 3 Log[y] + 3 Log[1 - z] - 3 Log[-y + z], 
  2 Log[1 + x z], 
  0, -12 Log[x] - 3 Log[y] - 3 Log[1 - z] - 3 Log[-y + z] + 
   6 (Log[x] + Log[x y + z]) + 3 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, -3 Log[y] + 3 Log[1 - z] + 3 Log[-y + z] - 
   3 Log[1 + x z], -2 Log[1 + x] + Log[y]/2 - 2 Log[1 + x y] + 
   3/2 Log[1 - z] - 4 Log[z] + 3/2 Log[-y + z] + 1/2 Log[1 + x z], 0, 
  0, 0, 0, 0, 0, 0, 0, 
  0, -((3 Log[y])/4) + 3/4 Log[1 - z] + 3/4 Log[-y + z] - 
   11/4 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, Log[y]/
  2, 0, 0, Log[x] + Log[y]/2, -Log[y], 0, 0, -Log[y], 0, 0, 
  0, -Log[x] - Log[y]/2, -Log[y], 0, 0, 0, 0, 0, 0, 
  0, -2 Log[x] + 2 Log[1 - y] - 2 Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[y]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -(Log[y]/2), -(Log[y]/2), 0, 
  0, -2 Log[1 + x] - 3 Log[y] + 2 Log[1 + x y] - 2 Log[1 - z] + 
   2 Log[-y + z], 
  Log[1 + x] + (5 Log[y])/2 - Log[1 + x y] + Log[1 - z] - 
   Log[-y + z], -Log[y], 
  2 Log[1 + x] + (7 Log[y])/2 - 2 Log[1 + x y] + Log[1 - z] - 
   Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -2 Log[1 + x] + 10 Log[1 - y] - 3 Log[y] - 2 Log[1 + x y] - 
   2 Log[1 - z] - 2 Log[-y + z], -(Log[y]/2), -((3 Log[y])/2) - 
   Log[1 - z] + Log[-y + z], 
  Log[1 + x] + 2 Log[y] - Log[1 + x y], -Log[1 + x] - Log[y]/2 + 
   Log[1 + x y] - Log[1 - z] + Log[-y + z], 0, 0, 0, 
  0, -Log[1 + x] - 3 Log[y] + Log[1 + x y] - 2 Log[1 - z] + 
   2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -((3 Log[y])/2) + 3/2 Log[1 + y - z] + (3 Log[z])/
   2, -((3 Log[y])/2) + 3/2 Log[1 + y - z] + (3 Log[z])/2, 0, 0, 
  6 Log[x] + 6 Log[1 + x (1 + y - z)] + 6 Log[z] - 
   6 (Log[x] + Log[x y + z]), 
  3 Log[y] - 3 Log[1 + y - z] - 3 Log[z], -2 Log[y] + 
   2 Log[1 + y - z] + 2 Log[z], -12 Log[x] - 6 Log[1 + x] - 
   3 Log[y] - 6 Log[1 + x y] - 3 Log[1 + y - z] + 
   6 (Log[x] + Log[1 + y + x y - z]) - 3 Log[z] + 
   6 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -4 Log[x] + 2 Log[1 + x] + 2 Log[1 + x y] - 3 Log[1 - z] + 
   Log[1 + y - z] + Log[z] - 3 Log[-y + z], 
  2 Log[x] + 2 Log[1 + x] - Log[y] + 2 Log[1 + x y] + 
   Log[1 + y - z] + 3 Log[z] - 2 (Log[x] + Log[x y + z]) - 
   2 Log[1 + x z], -4 Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] - 
   2 Log[1 + y - z] + 2 (Log[x] + Log[1 + y + x y - z]) - 2 Log[z] + 
   2 (Log[x] + Log[x y + z]), 
  2 Log[x] + Log[y] + 2 Log[1 + x (1 + y - z)] - Log[1 + y - z] + 
   Log[z] - 2 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 
  6 Log[x] + 6 Log[1 + x] + 6 Log[1 + x y] + 6 Log[z] - 
   6 (Log[x] + Log[x y + z]) - 6 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0}, {0, 0, -((3 Log[x])/2) - (3 Log[z])/2, 0, 0, 
  0, -3 Log[1 + x] - 3 Log[1 + x y] + 3 Log[1 - z] - 6 Log[z] + 
   3 Log[-y + z], 
  3/2 Log[1 + x] + 3/2 Log[1 + x y] - 3/2 Log[1 - z] + 3 Log[z] - 
   3/2 Log[-y + z], -2 Log[x] - 2 Log[z], 
  9/2 Log[1 + x] + 9/2 Log[1 + x y] - 3/2 Log[1 - z] - 
   3 (Log[x] + Log[1 + y + x y - z]) + 3 Log[z] - 3/2 Log[-y + z], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -3 Log[1 + x] + 3 Log[1 + x y] + 3 Log[1 - z] - 
   3 Log[-y + z], -(1/2) Log[1 + x] - 1/2 Log[1 + x y] + 
   1/2 Log[1 - z] - Log[z] + 1/2 Log[-y + z], -2 Log[x] - 
   1/2 Log[1 + x] - Log[y] - 1/2 Log[1 + x y] + 3/2 Log[1 - z] - 
   3 Log[z] + 3/2 Log[-y + z] - 2 Log[1 + x z], 
  2 Log[x] + 2 Log[1 + x] + 2 Log[1 + x y] - 
   2 (Log[x] + Log[1 + y + x y - z]) + 2 Log[z], 
  2 Log[x] - 3/2 Log[1 + x] - 3/2 Log[1 + x y] + 3/2 Log[1 - z] - 
   Log[z] + 3/2 Log[-y + z], 0, 0, 0, 
  0, -3 Log[1 + x] - 3 Log[1 + x y] + 3 Log[1 - z] - 6 Log[z] + 
   3 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 
  0, -((3 Log[x])/2) - (3 Log[y])/2 + 3/2 Log[1 + y - z], 0, 
  0, -3 Log[1 + x] - 3 Log[y] - 3 Log[1 + x y] + 3 Log[1 - z] + 
   3 Log[-y + z], 
  3 Log[x] + 3/2 Log[1 + x] + (9 Log[y])/2 + 3/2 Log[1 + x y] - 
   3/2 Log[1 - z] - 3 Log[1 + y - z] - 3/2 Log[-y + z], -2 Log[x] - 
   2 Log[y] + 2 Log[1 + y - z], 
  3 Log[x] + 3/2 Log[1 + x] + (9 Log[y])/2 + 3/2 Log[1 + x y] - 
   3/2 Log[1 - z] - 3 Log[1 + y - z] - 3/2 Log[-y + z], 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 
  0, -3 Log[1 + x] - 3 Log[y] + 3 Log[1 + x y] + 3 Log[1 - z] - 
   3 Log[-y + z], -Log[x] + 1/2 Log[1 + x] - Log[y]/2 + 
   1/2 Log[1 + x y] - 1/2 Log[1 - z] + Log[1 + y - z] - 
   1/2 Log[-y + z], -Log[x] + 1/2 Log[1 + x] - (5 Log[y])/2 + 
   1/2 Log[1 + x y] + 3/2 Log[1 - z] + Log[1 + y - z] + 
   3/2 Log[-y + z] - 2 Log[1 + x z], 
  2 Log[x] + Log[1 + x] + 2 Log[y] + Log[1 + x y] - 
   2 Log[1 + y - z] - 2 (Log[x] + Log[1 + y + x y - z]), 
  Log[x] - 3/2 Log[1 + x] - Log[y]/2 - 3/2 Log[1 + x y] + 
   3/2 Log[1 - z] - Log[1 + y - z] + 3/2 Log[-y + z], 0, 0, 0, 
  0, -3 Log[y] + 3 Log[1 - z] + 3 Log[-y + z] - 3 Log[1 + x z], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 
  0, (3 Log[x])/2 + 3/2 Log[1 + y - z], 0, 0, 
  6 Log[x] + 3 Log[1 + x] + 3 Log[1 + x y] + 3 Log[1 - z] + 
   3 Log[-y + z] - 6 (Log[x] + Log[x y + z]), -6 Log[x] - 
   3/2 Log[1 + x] - 3/2 Log[1 + x y] - 3/2 Log[1 - z] - 
   3 Log[1 + y - z] - 3/2 Log[-y + z] + 3 (Log[x] + Log[x y + z]), 
  2 Log[x] + 2 Log[1 + y - z], -6 Log[x] - 9/2 Log[1 + x] - 
   9/2 Log[1 + x y] - 3/2 Log[1 - z] - 3 Log[1 + y - z] - 
   3/2 Log[-y + z] + 6 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 
  3 Log[1 + x] - 3 Log[1 + x y] + 3 Log[1 - z] - 3 Log[-y + z], 
  1/2 Log[1 + x] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] + 
   Log[1 + y - z] - 1/2 Log[-y + z], 
  4 Log[x] + 1/2 Log[1 + x] + 1/2 Log[1 + x y] + 3/2 Log[1 - z] + 
   Log[1 + y - z] + 3/2 Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), -2 Log[x] - 2 Log[1 + x] - 
   2 Log[1 + x y] - 2 Log[1 + y - z] + 2 (Log[x] + Log[x y + z]), 
  3/2 Log[1 + x] - Log[y] + 3/2 Log[1 + x y] - 
   2 Log[1 + x (1 + y - z)] + 3/2 Log[1 - z] - Log[1 + y - z] + 
   3/2 Log[-y + z] - 2 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 
  6 Log[x] + 3 Log[1 + x] + 3 Log[1 + x y] + 3 Log[1 - z] + 
   3 Log[-y + z] - 6 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {Log[x] + Log[y] - 1/2 Log[1 - z] - 1/2 Log[-y + z] + 
   1/2 (-Log[x] - Log[x y + z]), 0, 0, 
  0, (3 Log[y])/2 + 3/2 Log[1 - z] - 3/2 Log[-y + z], 
  4 Log[x] + Log[y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 
  0, -6 Log[x] - 3 Log[1 - z] - 3 Log[-y + z] + 
   3 (Log[x] + Log[x y + z]) + 3 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 
  0, -2 Log[1 + x] - 2 Log[1 + x y] + Log[1 - z] - 3 Log[z] + 
   Log[-y + z] + Log[x y + z], 0, 
  0, -4 Log[x] - Log[y] - Log[1 - z] - Log[-y + z] + 
   2 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0,
   0, 0, Log[x]/2 + Log[z]/2, 0, 0, 0, 0, 0, 0, Log[x] + Log[z], 
  2 Log[x] + 2 Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -2 Log[x] - 2 Log[z] + 2 Log[1 + x z], 0, 
  Log[x]/2 + Log[z]/2, -2 Log[x] - 2 Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 
  0, -((3 Log[x])/2) - (3 Log[y])/2 - 3/2 Log[1 + x (1 + y - z)] + 
   3/2 Log[1 + y - z] + 3/2 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 
  0, -6 Log[x] - 3 Log[1 + x] - 3 Log[y] - 3 Log[1 + x y] + 
   3 (Log[x] + Log[1 + y + x y - z]) + 3 (Log[x] + Log[x y + z]), 0, 
  3 Log[x] + 3 Log[1 + x] + 3 Log[1 + x y] + 3 Log[z] - 
   3 (Log[x] + Log[x y + z]) - 3 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 
  0, -3 Log[x] + Log[1 + x] + Log[1 + x y] - 2 Log[1 - z] - 
   2 Log[-y + z] + Log[x y + z], (3 Log[x])/2 + 
   3/2 Log[1 + x (1 + y - z)] + (3 Log[z])/2 - 
   3/2 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, -(Log[x]/2) - Log[z]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[1 + x z], 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -Log[x] + 1/2 Log[1 + x (1 + y - z)] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z] + 1/2 Log[1 + x z], 0, 0, 
  0, -4 Log[x] + 2 Log[1 + x (1 + y - z)] - 2 Log[1 - z] - 
   2 Log[-y + z] + 2 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 
  8 Log[x] - 4 Log[1 + x (1 + y - z)] + 4 Log[1 - z] + 
   4 Log[-y + z] - 4 Log[1 + x z], 
  Log[x] + Log[1 - z] - Log[1 + y - z] + Log[-y + z] - 
   Log[1 + x z], -4 Log[x] + 2 Log[1 + x (1 + y - z)] - 
   2 Log[1 - z] - 2 Log[-y + z] + 2 Log[1 + x z], -Log[x] - Log[z] + 
   Log[1 + x z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x] - 1/2 Log[1 + x (1 + y - z)] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z] - 1/2 Log[1 + x z], 0, 
  4 Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] + 2 Log[1 - z] + 
   2 Log[-y + z], -8 Log[x] + 4 Log[1 + x (1 + y - z)] - 
   4 Log[1 - z] - 4 Log[-y + z] + 4 Log[1 + x z], 0, 0, 0, 0, 0, 0, 0,
   0, 0}, {-((3 Log[x])/4) + 1/8 Log[1 + x] + 1/8 Log[1 + x y] - 
   3/8 Log[1 - z] + 1/8 (Log[x] + Log[1 + y + x y - z]) - 
   3/8 Log[-y + z] + 1/8 (Log[x] + Log[x y + z]), -(5/4) Log[1 + x] - 
   5/4 Log[1 + x y] + 3/8 (Log[x] + Log[1 + y + x y - z]) + 
   7/8 (Log[x] + Log[x y + z]), -(Log[x]/8) - 9/16 Log[1 + x] - 
   9/16 Log[1 + x y] - 1/16 Log[1 - z] + 
   5/8 (Log[x] + Log[1 + y + x y - z]) - 1/16 Log[-y + z], (5 Log[x])/
   8 - 7/16 Log[1 + x] - 7/16 Log[1 + x y] + 5/16 Log[1 - z] + 
   5/16 Log[-y + z] + 1/8 (Log[x] + Log[x y + z]), 0, 
  0, (3 Log[x])/2 - 9/4 Log[1 + x] - 9/4 Log[1 + x y] - 
   Log[1 + x (1 + y - z)] + 3/4 Log[1 - z] + 
   3/2 (Log[x] + Log[1 + y + x y - z]) + 3/4 Log[-y + z], 0, 0, 0, 0, 
  0, -Log[1 - z] + Log[-y + z], -2 Log[x] + 2 Log[1 + x] + 
   2 Log[1 + x y] - Log[1 + y + x y - z] - 
   Log[x y + z], -(Log[x]/2) - 9/4 Log[1 + x] - 9/4 Log[1 + x y] - 
   1/4 Log[1 - z] - 3/2 (Log[x] + Log[1 + y + x y - z]) - 
   1/4 Log[-y + z] + 4 Log[1 + x z], (3 Log[x])/4 - 5/8 Log[1 + x] - 
   5/8 Log[1 + x y] + 7/8 Log[1 - z] - Log[1 + y - z] + 
   1/4 (-Log[x] - Log[1 + y + x y - z]) + 
   7/8 Log[-y + z], -(Log[x]/2) + 3/4 Log[1 + x] + 3/4 Log[1 + x y] - 
   2 Log[1 + x (1 + y - z)] - 1/4 Log[1 - z] - 1/4 Log[-y + z] + 
   3/2 (Log[x] + Log[x y + z]), 
  Log[x]/4 + 1/8 Log[1 + x] + 1/8 Log[1 + x y] + 1/8 Log[1 - z] + 
   1/8 Log[-y + z] + 1/4 (-Log[x] - Log[x y + z]), 
  3 Log[x] - 3/2 Log[1 + x] - 3/2 Log[1 + x y] + 3/2 Log[1 - z] + 
   3/2 Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -(Log[x]/2) + 1/4 Log[1 + x] + 1/4 Log[1 + x y] - 
   1/4 Log[1 - z] - 1/4 Log[-y + z], -(Log[x]/2) + 7/4 Log[1 + x] + 
   7/4 Log[1 + x y] - 1/4 Log[1 - z] - 1/4 Log[-y + z] - 
   3/2 (Log[x] + Log[x y + z]), 
  Log[x] - 1/2 Log[1 + x] - 1/2 Log[1 + x y] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -2 Log[x] + Log[1 + x] + Log[1 + x y] - 
   Log[1 - z] - Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {Log[x]/2 + 1/4 Log[1 - z] + 
   1/4 (-Log[x] - Log[1 + y + x y - z]) + 1/4 Log[-y + z] - 
   1/4 Log[1 + x z], 
  Log[x]/2 + Log[y]/8 + 1/8 Log[1 - z] + 
   1/4 (-Log[x] - Log[1 + y + x y - z]) + 1/8 Log[-y + z], (7 Log[x])/
   2 + (7 Log[y])/8 + 7/8 Log[1 - z] - 
   7/4 (Log[x] + Log[1 + y + x y - z]) + 
   7/8 Log[-y + z], -((7 Log[y])/8) + 7/8 Log[1 - z] + 
   7/8 Log[-y + z] - 7/4 Log[1 + x z], 0, 
  Log[y] - Log[1 - z] - Log[-y + z] + 2 Log[1 + x z], 
  6 Log[x] + (3 Log[y])/2 + 3/2 Log[1 - z] - 
   3 (Log[x] + Log[1 + y + x y - z]) + 3/2 Log[-y + z], (3 Log[y])/
   2 - 3/2 Log[1 - z] - 3/2 Log[-y + z] + 3 Log[1 + x z], 
  0, -4 Log[x] - Log[y] - Log[1 - z] + 
   2 (Log[x] + Log[1 + y + x y - z]) - Log[-y + z], 0, 0, 
  0, -4 Log[x] - Log[y] - Log[1 - z] + 
   2 (Log[x] + Log[1 + y + x y - z]) - Log[-y + z], 
  Log[x] - Log[y]/2 + 3/2 Log[1 - z] - Log[1 + y + x y - z] + 
   3/2 Log[-y + z] - 2 Log[1 + x z], -Log[x] - Log[y]/4 - 
   1/4 Log[1 - z] + 1/2 (Log[x] + Log[1 + y + x y - z]) - 
   1/4 Log[-y + z], 0, 0, 
  0, -4 Log[x] - Log[y]/2 - 3/2 Log[1 - z] + 
   2 (Log[x] + Log[1 + y + x y - z]) - 3/2 Log[-y + z] + Log[1 + x z],
   Log[y]/4 - 1/4 Log[1 - z] - 1/4 Log[-y + z] + 
   1/2 Log[1 + x z], -2 Log[1 + x] - Log[y] + 2 Log[1 + x y] + 
   Log[1 - z] - Log[-y + z], 
  2 Log[1 + x] + Log[y] - 2 Log[1 + x y] - Log[1 - z] + Log[-y + z], 
  0, -Log[y] + Log[1 - z] + Log[-y + z] - 2 Log[1 + x z], -4 Log[x] - 
   Log[y] - Log[1 - z] + 2 (Log[x] + Log[1 + y + x y - z]) - 
   Log[-y + z], 0, 0, 0, 
  0, -(Log[y]/8) + 1/8 Log[1 - z] + 1/8 Log[-y + z] - 
   1/4 Log[1 + x z], -Log[y] + Log[1 - z] + Log[-y + z] - 
   2 Log[1 + x z], 0, 0, 
  8 Log[x] + 2 Log[1 + x] + Log[y] + 2 Log[1 + x y] + 3 Log[1 - z] + 
   3 Log[-y + z] - 6 (Log[x] + Log[1 + y + 2 x y - z + x^2 y z]), 
  4 Log[1 + x] + 2 Log[y] - 4 Log[1 + x y] - 2 Log[1 - z] + 
   2 Log[-y + z], 
  2 Log[y] - 2 Log[1 - z] - 2 Log[-y + z] + 4 Log[1 + x z], 
  8 Log[x] + 2 Log[y] + 2 Log[1 - z] - 
   4 (Log[x] + Log[1 + y + x y - z]) + 2 Log[-y + z], 0, 0, 0, 0, 
  0}, {1/4 Log[1 - z] - 1/4 Log[-y + z], -(1/4) Log[1 + x] + Log[y]/
   8 + 1/4 Log[1 + x y] + 3/8 Log[1 - z] - 3/8 Log[-y + z], 
  1/4 Log[1 + x] - Log[y]/8 - 1/4 Log[1 + x y] + 5/8 Log[1 - z] - 
   5/8 Log[-y + z], 
  1/4 Log[1 + x] + (7 Log[y])/8 - 1/4 Log[1 + x y] + 5/8 Log[1 - z] - 
   5/8 Log[-y + z], 0, -Log[y] - Log[1 - z] + Log[-y + z], 
  Log[1 + x] + (3 Log[y])/2 - Log[1 + x y] + 5/2 Log[1 - z] - 
   5/2 Log[-y + z], -(1/2) Log[1 + x] - 2 Log[y] + 1/2 Log[1 + x y] - 
   2 Log[1 - z] + 2 Log[-y + z], 
  0, -(3/2) Log[1 + x] - (5 Log[y])/2 + 3/2 Log[1 + x y] - 
   5/2 Log[1 - z] + 5/2 Log[-y + z], 0, 
  0, -Log[x] - Log[y]/2, -Log[1 - z] + Log[-y + z], 
  Log[y]/2 + 3/2 Log[1 - z] - 3/2 Log[-y + z], 
  Log[y]/4 - 1/4 Log[1 - z] + 1/4 Log[-y + z], 0, 0, 0, 
  Log[y]/2 - 3/2 Log[1 - z] + 3/2 Log[-y + z], -(Log[y]/4) - 
   1/4 Log[1 - z] + 1/4 Log[-y + z], 
  Log[1 + x] + Log[1 + x y], -4 Log[1 - y] + Log[y] + Log[1 - z] + 
   Log[-y + z], 
  1/2 Log[1 + x] + Log[y]/2 - 1/2 Log[1 + x y] + 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 
  1/2 Log[1 + x] + (3 Log[y])/2 - 1/2 Log[1 + x y] + 3/2 Log[1 - z] - 
   3/2 Log[-y + z], -Log[1 + x] - Log[y] + Log[1 + x y] - Log[1 - z] +
    Log[-y + z], 
  1/2 Log[1 + x] + Log[y]/2 - 1/2 Log[1 + x y] + 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 0, 0, 
  0, -(1/4) Log[1 + x] + Log[y]/8 + 1/4 Log[1 + x y] + 
   3/8 Log[1 - z] - 3/8 Log[-y + z], 
  Log[1 + x] + 2 Log[y] - Log[1 + x y] + 3 Log[1 - z] - 3 Log[-y + z],
   0, 0, Log[1 - z] - Log[-y + z], -2 Log[1 + x] + 2 Log[1 - y] - 
   Log[y] - 2 Log[1 + x y], -Log[1 + x] - Log[y] + Log[1 + x y] - 
   Log[1 - z] + Log[-y + z], 
  Log[1 + x] - Log[1 + x y] + Log[1 - z] - Log[-y + z], 0, 0, 0, 0, 
  0}, {0, 0, 
  0, -((3 Log[x])/2) + 1/4 Log[1 + x] - Log[y] + 1/4 Log[1 + x y] + 
   1/4 Log[1 - z] + 1/4 Log[-y + z] - 1/2 Log[1 + x z], -(Log[y]/2), 
  2 Log[x] + Log[y], 
  2 Log[x] - Log[1 + x] - Log[1 + x y] + Log[1 - z] + Log[-y + z], 
  3 Log[x] + 1/2 Log[1 + x] + 2 Log[y] + 1/2 Log[1 + x y] - 
   1/2 Log[1 - z] - 1/2 Log[-y + z], 
  0, -(1/2) Log[1 + x] - 1/2 Log[1 + x y] - 1/2 Log[1 - z] + 
   Log[1 + y + x y - z] - 1/2 Log[-y + z], 0, 0, 0, 
  0, -2 (Log[x] + Log[1 + y + x y - z]) + 2 Log[1 + x z], 0, 0, 0, 0, 
  0, 0, 0, -Log[1 + x] + Log[1 + x y] + Log[1 - z] - 
   Log[-y + z], -Log[x] + 1/2 Log[1 + x] + 1/2 Log[1 + x y] - 
   1/2 Log[1 - z] - 1/2 Log[-y + z], -Log[x] + 1/2 Log[1 + x] - 
   Log[y] + 1/2 Log[1 + x y] + 1/2 Log[1 - z] + 1/2 Log[-y + z] - 
   2 Log[1 + x z], 0, 
  Log[x] - 1/2 Log[1 + x] - 1/2 Log[1 + x y] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z], 0, 0, 
  0, -(Log[x]/2) - 1/4 Log[1 + x] - 1/4 Log[1 + x y] - 
   1/4 Log[1 - z] - 1/4 Log[-y + z] + 
   1/2 Log[1 + x z], -2 Log[1 + x z], 0, 0, 
  2 Log[x] + Log[1 + x] + Log[1 + x y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[1 + y + 2 x y - z + x^2 y z]), 
  Log[1 + x] - Log[1 + x y] - Log[1 - z] + Log[-y + z], 0, 
  2 Log[x] + Log[1 + x] + Log[1 + x y] + Log[1 - z] - 
   2 (Log[x] + Log[1 + y + x y - z]) + Log[-y + z], 0, 0, 0, 0, 
  0}, {0, 1/4 Log[1 + x] - Log[y]/4 + 1/4 Log[1 + x y] + 
   1/4 Log[1 - z] + 1/2 (-Log[x] - Log[1 + y + x y - z]) + 
   1/4 Log[-y + z], -2 Log[x] - 1/4 Log[1 + x] - (3 Log[y])/4 - 
   1/4 Log[1 + x y] - 1/4 Log[1 - z] + 
   1/2 (Log[x] + Log[1 + y + x y - z]) - 1/4 Log[-y + z], 0, 0, 
  0, -4 Log[x] - Log[1 + x] - 3 Log[y] - Log[1 + x y] + Log[1 - z] + 
   Log[-y + z], 
  1/2 Log[1 + x] + Log[y]/2 + 1/2 Log[1 + x y] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 0, 
  4 Log[x] + 3/2 Log[1 + x] + (7 Log[y])/2 + 3/2 Log[1 + x y] - 
   3/2 Log[1 - z] - 2 (Log[x] + Log[1 + y + x y - z]) - 
   3/2 Log[-y + z], 0, 0, Log[y]/2, 2 Log[x] + Log[y], 0, 0, 0, 0, 0, 
  2 (Log[x] + Log[1 + y + x y - z]) - 2 Log[1 + x z], 0, 
  Log[1 + x] + Log[y] - Log[1 + x y] - Log[1 - z] + 
   Log[-y + z], -2 Log[1 + x] - 2 Log[y] + 2 Log[1 + x y] + 
   2 Log[1 - z] - 2 Log[-y + z], -(1/2) Log[1 + x] - Log[y]/2 - 
   1/2 Log[1 + x y] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z], -(1/2) Log[1 + x] - Log[y]/2 - 1/2 Log[1 + x y] + 
   1/2 Log[1 - z] + 1/2 Log[-y + z], 
  4 Log[x] + Log[1 + x] + 2 Log[y] + Log[1 + x y] - 
   2 (Log[x] + Log[1 + y + x y - z]), -(1/2) Log[1 + x] - Log[y]/2 - 
   1/2 Log[1 + x y] + 1/2 Log[1 - z] + 1/2 Log[-y + z], 0, 0, 0, 
  0, -2 Log[1 + x] - Log[y] - 2 Log[1 + x y] + Log[1 - z] + 
   Log[-y + z] + Log[1 + x z], 0, 
  0, -4 Log[x] - Log[1 + x] - Log[y] - Log[1 + x y] - Log[1 - z] - 
   Log[-y + z] + 
   2 (Log[x] + Log[1 + y + 2 x y - z + x^2 y z]), -Log[1 + x] - 
   Log[y] + Log[1 + x y] + Log[1 - z] - Log[-y + z], 
  Log[1 + x] - Log[y] + Log[1 + x y] + Log[1 - z] + Log[-y + z] - 
   2 Log[1 + x z], -4 Log[x] - 2 Log[y], 0, 0, 0, 0, 
  0}, {-(Log[x]/4) - 1/8 Log[1 + x] - 1/8 Log[1 + x y] - 
   1/8 Log[1 - z] - 1/8 Log[-y + z] + 1/4 (Log[x] + Log[x y + z]), (
   5 Log[x])/4 + 5/8 Log[1 + x] + 5/8 Log[1 + x y] + 5/8 Log[1 - z] + 
   5/8 Log[-y + z] - 5/4 (Log[x] + Log[x y + z]), 
  0, (3 Log[x])/4 + 3/8 Log[1 + x] + 3/8 Log[1 + x y] + 
   3/8 Log[1 - z] + 3/8 Log[-y + z] - 
   3/4 (Log[x] + Log[x y + z]), -(1/2) Log[1 + x] - Log[y] + 
   1/2 Log[1 + x y] - 1/2 Log[1 - z] + 1/2 Log[-y + z], -2 Log[x] - 
   Log[1 + x] - Log[1 + x y] - Log[1 - z] - Log[-y + z] + 
   2 (Log[x] + Log[x y + z]), 0, 
  0, -2 Log[x] - Log[1 + x] - Log[1 + x y] - Log[1 - z] - 
   Log[-y + z] + 2 (Log[x] + Log[x y + z]), 0, 
  2 Log[x] + Log[1 + x] + Log[1 + x y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), 
  3 Log[x] + Log[1 + x] + Log[1 + x y] + 2 Log[1 - z] - Log[z] + 
   2 Log[-y + z] - 3 (Log[x] + Log[x y + z]), 
  Log[1 + x] + 2 Log[y] - Log[1 + x y] + Log[1 - z] - 
   Log[-y + z], -2 Log[x] - Log[1 + x] - Log[1 + x y] - Log[1 - z] - 
   Log[-y + z] + 2 (Log[x] + Log[x y + z]), 0, 0, 
  3 Log[x] + 3/2 Log[1 + x] + 3/2 Log[1 + x y] + 3/2 Log[1 - z] + 
   3/2 Log[-y + z] - 3 (Log[x] + Log[x y + z]), -(Log[x]/2) - 
   3/4 Log[1 + x] - 3/4 Log[1 + x y] + 1/4 Log[1 - z] - Log[z] + 
   1/4 Log[-y + z] + 1/2 (Log[x] + Log[x y + z]), 0, 0, 0, 
  Log[1 + x] + 2 Log[y] - Log[1 + x y] + Log[1 - z] - Log[-y + z], 0, 
  0, 0, 0, 0, Log[1 + x] + Log[1 + x y] + Log[z] - Log[x y + z], 
  Log[1 + x] + Log[1 + x y] - Log[1 - z] + 2 Log[z] - Log[-y + z], 0, 
  2 Log[x] + Log[1 + x] + Log[1 + x y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), -3 Log[x] - 1/2 Log[1 + x] - 
   1/2 Log[1 + x y] - 5/2 Log[1 - z] + 2 Log[z] - 5/2 Log[-y + z] + 
   3 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 
  2 Log[x] + Log[1 + x] + Log[1 + x y] + Log[1 - z] + Log[-y + z] - 
   2 (2 Log[x] + Log[z + y (-1 + z + x z)]), 0, 0, 0, 0}, {0, 0, 0, 
  3 Log[x] + 3 Log[z], 0, 0, 0, 0, 0, 0, 0, -4 Log[x] - 4 Log[z], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4 Log[x] - 4 Log[z], 
  0, -3 Log[x] - 3 Log[z], -4 Log[x] - 4 Log[z], 0, 0, 0, 0, 0, 0, 
  0, -2 Log[1 + x z], 0, 0, 0}, {0, 
  0, (3 Log[x])/2 + 3/4 Log[1 + x] + 3/4 Log[1 + x y] + 
   3/4 Log[1 - z] + 3/4 Log[-y + z] - 3/2 (Log[x] + Log[x y + z]), 0, 
  0, 0, 6 Log[x] + 3 Log[1 + x] + 3 Log[1 + x y] + 3 Log[1 - z] + 
   3 Log[-y + z] - 6 (Log[x] + Log[x y + z]), -3 Log[x] - 
   3/2 Log[1 + x] - 3/2 Log[1 + x y] - 3/2 Log[1 - z] - 
   3/2 Log[-y + z] + 3 (Log[x] + Log[x y + z]), 
  2 Log[x] + Log[1 + x] + Log[1 + x y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), -3 Log[x] - 3/2 Log[1 + x] - 
   3/2 Log[1 + x y] - 3/2 Log[1 - z] - 3/2 Log[-y + z] + 
   3 (Log[x] + Log[x y + z]), -2 Log[x] - Log[1 + x] - Log[1 + x y] - 
   Log[1 - z] - Log[-y + z] + 2 (Log[x] + Log[x y + z]), -2 Log[x] - 
   2 Log[1 + x] - 2 Log[1 + x y] - Log[1 - z] - Log[-y + z] + 
   3 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[x] + 1/2 Log[1 + x] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] - 
   1/2 Log[-y + z], 
  Log[x] + 3/2 Log[1 + x] + 3/2 Log[1 + x y] + 1/2 Log[1 - z] + 
   1/2 Log[-y + z] - 2 (Log[x] + Log[x y + z]), -2 Log[x] - 
   Log[1 + x] - Log[1 + x y] - Log[1 - z] - Log[-y + z] + 
   2 (Log[x] + Log[x y + z]), 
  3 Log[x] + 1/2 Log[1 + x] + Log[y] + 1/2 Log[1 + x y] + 
   1/2 Log[1 - z] + 1/2 Log[-y + z] - 2 (Log[x] + Log[x y + z]), 
  0, -2 Log[x] + Log[1 + x] + Log[1 + x y] - Log[1 - z] - Log[-y + z],
   Log[x] + Log[1 - z] + Log[-y + z] - 
   Log[x y + z], -((3 Log[x])/2) - 3/4 Log[1 + x] - 
   3/4 Log[1 + x y] - 3/4 Log[1 - z] - 3/4 Log[-y + z] + 
   3/2 (Log[x] + Log[x y + z]), 
  4 Log[x] + 4 Log[1 + x] + 4 Log[1 + x y] + 2 Log[1 - z] + 
   2 Log[-y + z] - 6 (Log[x] + Log[x y + z]), 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[1 + x] + Log[1 + x y] - 2 Log[1 + x (1 + y - z)] + Log[1 - z] - 
   2 Log[z] + Log[-y + z], 0, 
  0}, {-Log[x] - Log[y]/4 - 1/4 Log[1 - z] - 1/4 Log[-y + z] + 
   1/2 (Log[x] + Log[x y + z]), -(Log[x]/2) - Log[y]/8 - 
   1/8 Log[1 - z] - 1/8 Log[-y + z] + 
   1/4 (Log[x] + Log[x y + z]), -((9 Log[x])/2) - (7 Log[y])/8 - 
   11/8 Log[1 - z] - 11/8 Log[-y + z] + 9/4 (Log[x] + Log[x y + z]) + 
   1/2 Log[1 + x z], -((7 Log[x])/2) - (7 Log[y])/8 - 
   7/8 Log[1 - z] - 7/8 Log[-y + z] + 7/4 (Log[x] + Log[x y + z]), 0, 
  4 Log[x] + Log[y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), -10 Log[x] - (3 Log[y])/2 - 
   7/2 Log[1 - z] - 7/2 Log[-y + z] + 5 (Log[x] + Log[x y + z]) + 
   2 Log[1 + x z], 
  6 Log[x] + (3 Log[y])/2 + 3/2 Log[1 - z] + 3/2 Log[-y + z] - 
   3 (Log[x] + Log[x y + z]), 0, 
  4 Log[x] + Log[y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), 0, 0, 0, 
  4 Log[x] + Log[y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), 
  Log[x] - (3 Log[y])/2 + 5/2 Log[1 - z] + 5/2 Log[-y + z] - 
   Log[x y + z] - 4 Log[1 + x z], 
  Log[x] - (3 Log[y])/4 + 5/4 Log[1 - z] + 5/4 Log[-y + z] + 
   1/2 (-Log[x] - Log[x y + z]) - Log[1 + x z], -4 Log[x] - 
   2 Log[1 - z] - 2 Log[-y + z] + 2 (Log[x] + Log[x y + z]) + 
   2 Log[1 + x z], -2 Log[x] - 2 Log[z] + Log[1 + x z], 0, 
  6 Log[x] + (3 Log[y])/2 + 3/2 Log[1 - z] + 3/2 Log[-y + z] - 
   3 (Log[x] + Log[x y + z]), 
  Log[y]/4 + 1/4 Log[1 - z] - Log[z] + 1/4 Log[-y + z] + 
   1/2 (-Log[x] - Log[x y + z]), -Log[y] - Log[1 - z] + Log[-y + z], 
  Log[y] + Log[1 - z] - Log[-y + z], -4 Log[x] - Log[y] - Log[1 - z] -
    Log[-y + z] + 2 (Log[x] + Log[x y + z]), -4 Log[x] - Log[y] - 
   Log[1 - z] - Log[-y + z] + 2 (Log[x] + Log[x y + z]), 
  4 Log[x] + Log[y] + Log[1 - z] + Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), 0, 2 Log[x] + 2 Log[z], 0, 0, 
  Log[x]/2 - Log[y]/8 + 3/8 Log[1 - z] + 3/8 Log[-y + z] + 
   1/4 (-Log[x] - Log[x y + z]) - 1/2 Log[1 + x z], -4 Log[x] - 
   Log[y] - Log[1 - z] - Log[-y + z] + 2 (Log[x] + Log[x y + z]), 
  Log[x] + Log[1 - z] + Log[-y + z] - Log[x y + z] + 
   Log[1 + x z], -8 Log[x] - 4 Log[1 - z] - 4 Log[-y + z] + 
   4 (Log[x] + Log[x y + z]) + 4 Log[1 + x z], -6 Log[x] - Log[y] - 
   2 Log[1 - z] - 2 Log[-y + z] + 3 (Log[x] + Log[x y + z]) + 
   Log[1 + x z], 2 Log[y] + 2 Log[1 - z] - 2 Log[-y + z], 
  8 Log[x] + 2 Log[y] + 2 Log[1 - z] + 2 Log[-y + z] - 
   4 (Log[x] + Log[x y + z]), -8 Log[x] - 2 Log[y] - 2 Log[1 - z] - 
   2 Log[-y + z] + 
   4 (Log[x] + Log[x y + z]), -2 (Log[x] + Log[x y + z]) + 
   2 (2 Log[x] + Log[z + y (-1 + z + x z)]), 
  Log[x] + Log[1 - z] + Log[-y + z] - Log[x y + z] - 
   Log[1 + x z], -2 Log[1 + x (1 + y - z)] + 
   2 (Log[x] + Log[x y + z]), 
  Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] + Log[1 - z] - 2 Log[z] + 
   Log[-y + z] + Log[x y + z] - Log[1 + x z], 
  Log[x] + Log[1 - z] + Log[-y + z] - Log[x y + z] - Log[1 + x z]}, {(
   3 Log[x])/4 + 1/2 Log[1 + x] + Log[y]/4 + 1/2 Log[1 + x y] + 
   1/4 (-Log[x] - Log[1 + y + x y - z]) + Log[z]/4 + 
   1/2 (-Log[x] - Log[x y + z]) - 1/4 Log[1 + x z], -Log[x] + 
   1/4 Log[1 + x] + Log[y]/4 + 1/4 Log[1 + x y] + 
   1/4 (-Log[x] - Log[1 + y + x y - z]) - (3 Log[z])/2 + 
   1/4 (-Log[x] - Log[x y + z]), (11 Log[x])/2 + 7/4 Log[1 + x] + (
   7 Log[y])/4 + 7/4 Log[1 + x y] + 1/2 Log[1 + x (1 + y - z)] - 
   7/4 (Log[x] + Log[1 + y + x y - z]) + 2 Log[z] - 
   9/4 (Log[x] + Log[x y + z]), (13 Log[x])/4 + 7/4 Log[1 + x] + 
   7/4 Log[1 + x y] + (13 Log[z])/4 - 7/4 (Log[x] + Log[x y + z]) - 
   7/4 Log[1 + x z], 
  0, -2 Log[x] - 2 Log[1 + x] - 2 Log[1 + x y] - 2 Log[z] + 
   2 (Log[x] + Log[x y + z]) + 2 Log[1 + x z], 
  8 Log[x] + 3 Log[1 + x] + 3 Log[y] + 3 Log[1 + x y] + 
   2 Log[1 + x (1 + y - z)] - 3 (Log[x] + Log[1 + y + x y - z]) + 
   2 Log[z] - 5 (Log[x] + Log[x y + z]), -3 Log[x] - 3 Log[1 + x] - 
   3 Log[1 + x y] - 3 Log[z] + 3 (Log[x] + Log[x y + z]) + 
   3 Log[1 + x z], 
  0, -4 Log[x] - 2 Log[1 + x] - 2 Log[y] - 2 Log[1 + x y] + 
   2 (Log[x] + Log[1 + y + x y - z]) + 2 (Log[x] + Log[x y + z]), 0, 
  0, 0, -4 Log[x] - 2 Log[1 + x] - 2 Log[y] - 2 Log[1 + x y] + 
   2 (Log[x] + Log[1 + y + x y - z]) + 2 (Log[x] + Log[x y + z]), 
  3 Log[1 + x] + Log[y] + 3 Log[1 + x y] - 4 Log[1 + x (1 + y - z)] - 
   Log[1 + y + x y - z] - 2 Log[z] + Log[x y + z] - 
   2 Log[1 + x z], -Log[x] - 1/2 Log[1 + x] + Log[y]/2 - 
   1/2 Log[1 + x y] - Log[1 + y - z] + 
   1/2 (Log[x] + Log[1 + y + x y - z]) - Log[z] + 
   1/2 (Log[x] + Log[x y + z]), 
  2 Log[x] + 2 Log[1 + x (1 + y - z)] + 2 Log[z] - 
   2 (Log[x] + Log[x y + z]), 0, 
  6 Log[x] + 6 Log[z], -5 Log[x] - 3 Log[1 + x] - 2 Log[y] - 
   3 Log[1 + x y] + 2 (Log[x] + Log[1 + y + x y - z]) - Log[z] + 
   3 (Log[x] + Log[x y + z]) + Log[1 + x z], -(Log[x]/2) - 
   1/2 Log[1 + x] - 1/2 Log[1 + x y] - Log[z]/2 + 
   1/2 (Log[x] + Log[x y + z]) + 1/2 Log[1 + x z], 0, 0, 
  2 Log[1 + x] + Log[y] + 2 Log[1 + x y] - Log[1 - z] - Log[-y + z] - 
   2 (Log[x] + Log[x y + z]), 
  2 Log[x] + 2 Log[1 + x] + 2 Log[1 + x y] + 2 Log[z] - 
   2 (Log[x] + Log[x y + z]) - 2 Log[1 + x z], -4 Log[x] - 
   2 Log[1 + x] - 2 Log[y] - 2 Log[1 + x y] + 
   2 (Log[x] + Log[1 + y + x y - z]) + 2 (Log[x] + Log[x y + z]), 0, 
  0, 0, 2 Log[x] + 2 Log[z], -((7 Log[x])/4) + 1/4 Log[1 + x] + 
   1/4 Log[1 + x y] - 1/2 Log[1 + x (1 + y - z)] - (7 Log[z])/4 + 
   1/4 (Log[x] + Log[x y + z]) - 1/4 Log[1 + x z], 
  2 Log[x] + 2 Log[1 + x] + 2 Log[1 + x y] + 2 Log[z] - 
   2 (Log[x] + Log[x y + z]) - 2 Log[1 + x z], -Log[1 + x] - 
   Log[1 + x y] - Log[z] + Log[x y + z] + Log[1 + x z], 
  4 Log[x] + 4 Log[1 + x (1 + y - z)] + 4 Log[z] - 
   4 (Log[x] + Log[x y + z]), 
  5 Log[x] + 3 Log[1 + x] + 2 Log[y] + 3 Log[1 + x y] + Log[z] - 
   3 (Log[x] + Log[x y + z]) + Log[1 + x z] - 
   2 (Log[x] + Log[1 + y + 2 x y - z + x^2 y z]), 
  0, -4 Log[x] - 4 Log[1 + x] - 4 Log[1 + x y] - 4 Log[z] + 
   4 (Log[x] + Log[x y + z]) + 4 Log[1 + x z], 
  8 Log[x] + 4 Log[1 + x] + 4 Log[y] + 4 Log[1 + x y] - 
   4 (Log[x] + Log[1 + y + x y - z]) - 4 (Log[x] + Log[x y + z]), 
  2 Log[x] + 2 Log[z] + 2 (Log[x] + Log[x y + z]) - 
   2 (2 Log[x] + Log[z + y (-1 + z + x z)]), -Log[1 + x] - 
   Log[1 + x y] - Log[z] + Log[x y + z] + Log[1 + x z], 
  2 Log[x] + 2 Log[1 + x (1 + y - z)] + 2 Log[z] - 
   2 (Log[x] + Log[x y + z]), 
  Log[1 + x] + Log[1 + x y] + Log[z] - Log[x y + z] - 
   Log[1 + x z], -2 Log[x] + Log[1 + x] + Log[1 + x y] - 
   2 Log[1 - z] + Log[z] - 2 Log[-y + z] + Log[x y + z] - 
   Log[1 + x z]}};


==> Atilde_family_N34.txt <==
(* Non-planar master integrals for the production of two off-shell vector bosons 
* in collisions of massless partons 
* F. Caola, J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the matrix Atilde for the family N34 
*  written in x,y,z variables.  For the definition of Atilde, see Eq.(3.3)
*
*   The parameters x,y,z are defined in Eq.(2.8) 
*)


Atilde = {{-2 Log[x] - 2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, -2 Log[x] - 2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0}, {0, 0, -4 Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 
  0, -4 Log[x] - 2 Log[1 - y] - 2 Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 
  0, -2 Log[1 - x y] - 2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {Log[x]/2 - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 
   1/2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 
  0, -Log[1 + x] - Log[1 - x y] - Log[1 + x y] - 
   Log[1 + x y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 
  0}, {-(Log[x]/2) - 1/2 Log[1 - y] - 1/2 Log[1 + y] + 
   1/2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 0, 
  0, -3 Log[x] - Log[1 + x] - Log[1 - y] - Log[1 + y] - 
   Log[1 + y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 
  0, -2 Log[x] - Log[1 - y] - Log[1 + y] - Log[1 - x y] - 
   Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 
  Log[x]/2 + 1/2 Log[1 - y] + 1/2 Log[1 + y] - 
   1/2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 0, 0, 0, 0, 0, 
  0, -3 Log[x] - Log[1 + x] - Log[1 - y] - Log[1 + y] - 
   Log[1 - y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 
  0}, {0, -(Log[x]/2) + 1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 
   1/2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 
  0, -Log[1 + x] - Log[1 - x y] - Log[1 + x y] - 
   Log[1 - x y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0}, {0, 
  0, -(1/2) Log[1 - y] + 1/2 Log[1 + y] - Log[1 - x y] + Log[1 + x y],
   0, 1/2 Log[1 - y] - 1/2 Log[1 + y], 0, 0, 0, 0, 0, 
  Log[4] - Log[1 + x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   3/2 Log[1 - x y] - 3/2 Log[1 + x y], -Log[1 - x y] + Log[1 + x y], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -(Log[x]/2) + 3/2 Log[1 + x] - 1/4 Log[1 - y] - 1/4 Log[1 + y] - 
   1/2 Log[1 - x y] - 1/2 Log[1 + x y], 0, 
  Log[x]/2 - 1/2 Log[1 + x] + 1/4 Log[1 - y] + 1/4 Log[1 + y], 0, 0, 
  0, 0, 0, -(3/4) Log[1 - x y] + 3/4 Log[1 + x y], -2 Log[x] - 
   Log[1 + x] - Log[1 - y] - Log[1 + y] - 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, -(1/2) Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - x y] + 
   1/2 Log[1 + x y], 1/2 Log[1 - x y] - 1/2 Log[1 + x y], 0, 0, 0, 0, 
  0, 0, 0, 0, 
  Log[4] - Log[x] - Log[1 + x] - 3/2 Log[1 - y] + 2 Log[y] - 
   3/2 Log[1 + y] - Log[1 - x y] - Log[1 + x y], -Log[1 - y] + 
   Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -(Log[x]/2) - 1/4 Log[1 - y] - 1/4 Log[1 + y] + 
   1/4 Log[1 - x y] + 1/4 Log[1 + x y], -(1/2) Log[1 + x] + 
   1/4 Log[1 - x y] + 1/4 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 
  0, -(3/4) Log[1 - y] + 3/4 Log[1 + y], -Log[x] - Log[1 + x] - 
   1/2 Log[1 - y] - 1/2 Log[1 + y] - Log[1 - x y] - Log[1 + x y], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, -2 Log[1 + x] - Log[1 - x y] - Log[1 + x y], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, -2 Log[x] - 2 Log[1 + x] - Log[1 - y] - Log[1 + y], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 
  1/2 Log[1 - x y] - 1/2 Log[1 + x y], 
  1/2 Log[1 - y] - 1/2 Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[4] - Log[x] - 3/2 Log[1 - y] + 2 Log[y] - 3/2 Log[1 + y] - 
   3/2 Log[1 - x y] - 3/2 Log[1 + x y], 
  Log[1 - y] - Log[1 + y] + Log[1 - x y] - Log[1 + x y], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0}, {0, 0, 0, 
  1/2 Log[1 + x] - 1/4 Log[1 - x y] - 1/4 Log[1 + x y], -(Log[x]/2) + 
   1/2 Log[1 + x] - 1/4 Log[1 - y] - 1/4 Log[1 + y], 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 
  3/4 Log[1 - y] - 3/4 Log[1 + y] + 3/4 Log[1 - x y] - 
   3/4 Log[1 + x y], -Log[x] - 2 Log[1 + x] - 1/2 Log[1 - y] - 
   1/2 Log[1 + y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 
  0}, {-(1/2) Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - x y] + 
   1/2 Log[1 + x y], 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y], 0, 0, 
  0, -(3/2) Log[1 - y] + 3/2 Log[1 + y] - 5/2 Log[1 - x y] + 
   5/2 Log[1 + x y] + Log[1 - z] - Log[z], 
  2 Log[1 - y] - 2 Log[1 + y] + 3 Log[1 - x y] - 3 Log[1 + x y] - 
   2 Log[1 - z] + 2 Log[z], -Log[1 - y] + Log[1 + y] - Log[1 - x y] + 
   Log[1 + x y], -Log[1 - y] + Log[1 + y] - 3 Log[1 - x y] + 
   3 Log[1 + x y] + 2 Log[1 - z] - 2 Log[z], 
  3/2 Log[1 - y] - 3/2 Log[1 + y] + 7/2 Log[1 - x y] - 
   7/2 Log[1 + x y] - Log[1 - z] + Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 
  3 Log[4] + 2 Log[1 + x] - 3 Log[1 - y] + 6 Log[y] - 3 Log[1 + y] - 
   3 Log[1 - x y] - 3 Log[1 + x y] - 2 Log[1 - z] - 
   2 Log[z], -(1/2) Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - x y] + 
   1/2 Log[1 + x y], 
  Log[1 - y] - Log[1 + y] + 2 Log[1 - x y] - 2 Log[1 + x y], 
  1/2 Log[1 - y] - 1/2 Log[1 + y] - 1/2 Log[1 - x y] + 
   1/2 Log[1 + x y] + Log[1 - z] - Log[z], 
  3/2 Log[1 - y] - 3/2 Log[1 + y] + 3/2 Log[1 - x y] - 
   3/2 Log[1 + x y] - Log[1 - z] + Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-(3/2) Log[1 - y] - 3/2 Log[1 + y] - 3/2 Log[1 - x y] - 
   3/2 Log[1 + x y] + 3/2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 
   3/2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 
  3/2 Log[1 - y] + 3/2 Log[1 + y] + 3/2 Log[1 - x y] + 
   3/2 Log[1 + x y] - 3/2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 
   3/2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 
  0, -3 Log[1 - y] - 3 Log[1 + y] - 3 Log[1 - x y] - 3 Log[1 + x y] + 
   3 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 
   3 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 
  6 Log[1 + x y (1 - 2 z)] + 6 Log[1 + y - 2 y z] - 
   6 Log[1 + y + x y (1 + y - 2 z) - 2 y z], -2 Log[1 - y] - 
   2 Log[1 + y] - 2 Log[1 - x y] - 2 Log[1 + x y] + 
   2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 
   2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], -6 Log[1 - y] - 
   6 Log[1 + y] - 6 Log[1 + x y (1 - 2 z)] + 
   6 Log[1 + y + x y (1 + y - 2 z) - 2 y z] + 6 Log[1 - y + 2 y z], 
  3 Log[1 - y] + 3 Log[1 + y] - 3 Log[1 - x y] - 3 Log[1 + x y] + 
   6 Log[1 - x y (1 - 2 z)] + 6 Log[1 + x y (1 - 2 z)] - 
   3 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 
   3 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -3 Log[4] - 4 Log[x] - 2 Log[1 + x] - 6 Log[y] + 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 3 Log[1 - z] - 3 Log[z] + 
   Log[1 + y + x y (1 + y - 2 z) - 2 y z], 
  2 Log[1 - y] + 2 Log[1 + y] + 2 Log[1 - x y (1 - 2 z)] + 
   2 Log[1 + x y (1 - 2 z)] - 
   2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 
   2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], -Log[1 - y] - 
   Log[1 + y] + Log[1 - x y] + Log[1 + x y] - 
   2 Log[1 + x y (1 - 2 z)] - Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 
   Log[1 + y + x y (1 + y - 2 z) - 2 y z] + 2 Log[1 - y + 2 y z], 
  Log[1 - y] + Log[1 + y] + Log[1 - x y] + Log[1 + x y] + 
   2 Log[1 + x y (1 - 2 z)] - Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 
   2 Log[1 + y - 2 y z] - 3 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 
  0}, {(3 Log[x])/2 - 3/2 Log[1 - x y] - 3/2 Log[1 + x y] + 
   3/2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 0, 0, 0, 
  0, (3 Log[4])/2 + 6 Log[x] + 3 Log[y] - 9/2 Log[1 - x y] - 
   9/2 Log[1 + x y] + 3 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 
   3/2 Log[1 - z] + (3 Log[z])/2, -3 Log[4] - 3 Log[x] - 
   3 Log[1 + x] - 6 Log[y] + 3 Log[1 - x y] + 3 Log[1 + x y] - 
   3 Log[1 - z] - 3 Log[z] + 3 Log[1 + y - 2 y z], 
  2 Log[x] - 2 Log[1 - x y] - 2 Log[1 + x y] + 
   2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 
  3 Log[4] + 6 Log[x] + 6 Log[y] - 3 Log[1 - x y] - 3 Log[1 + x y] + 
   3 Log[1 - z] + 3 Log[z], -((3 Log[4])/2) - 6 Log[x] - 3 Log[y] + 
   9/2 Log[1 - x y] + 9/2 Log[1 + x y] - 
   3 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 3/2 Log[1 - z] - (
   3 Log[z])/2, 0, 0, 0, 0, 0, 0, 0, 
  0, -3 Log[1 - x y] + 3 Log[1 + x y] - 3 Log[1 - z] + 
   3 Log[z], -(Log[4]/2) - Log[y] - 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y] + Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 
   1/2 Log[1 - z] - Log[z]/2, -4 Log[x] - Log[1 - y] - Log[1 + y] + 
   2 Log[1 - x y] + 2 Log[1 + x y] - 2 Log[1 - x y (1 - 2 z)] - 
   2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], (3 Log[4])/2 + 2 Log[x] + 
   3 Log[y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] - 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 3/2 Log[1 - z] + (3 Log[z])/
   2, -((3 Log[4])/2) - 2 Log[x] - 2 Log[1 + x] - 3 Log[y] + 
   5/2 Log[1 - x y] + 5/2 Log[1 + x y] - 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 3/2 Log[1 - z] - (3 Log[z])/
   2 + 2 Log[1 + y - 2 y z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-((3 Log[x])/2) - 3/2 Log[1 - y] - 3/2 Log[1 + y] + 
   3/2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 0, 0, 0, 
  0, (3 Log[4])/2 - 3 Log[x] + 3 Log[1 + x] - 9/2 Log[1 - y] + 
   3 Log[y] - 9/2 Log[1 + y] - 3 Log[1 + x y (1 - 2 z)] + 
   3 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 3/2 Log[1 - z] + (
   3 Log[z])/2, -3 Log[4] - 6 Log[1 + x] + 3 Log[1 - y] - 6 Log[y] + 
   3 Log[1 + y] + 6 Log[1 + x y (1 - 2 z)] - 3 Log[1 - z] - 
   3 Log[z], -2 Log[x] - 2 Log[1 - y] - 2 Log[1 + y] + 
   2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 
  3 Log[4] + 6 Log[1 + x] - 3 Log[1 - y] + 6 Log[y] - 3 Log[1 + y] - 
   6 Log[1 + x y (1 - 2 z)] + 3 Log[1 - z] + 
   3 Log[z], -((3 Log[4])/2) + 3 Log[x] - 6 Log[1 + x] + 
   9/2 Log[1 - y] - 3 Log[y] + 9/2 Log[1 + y] + 
   6 Log[1 + x y (1 - 2 z)] - 
   3 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 3/2 Log[1 - z] - (
   3 Log[z])/2, 0, 0, 0, 0, 0, 0, 0, 
  0, -3 Log[1 - y] + 3 Log[1 + y] - 3 Log[1 - z] + 
   3 Log[z], -(Log[4]/2) - Log[x] - 1/2 Log[1 - y] - Log[y] - 
   1/2 Log[1 + y] + Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 
   1/2 Log[1 - z] - Log[z]/2, 
  2 Log[x] - 2 Log[1 + x] + 2 Log[1 - y] + 2 Log[1 + y] + 
   2 Log[1 + x y (1 - 2 z)] - 
   2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], (3 Log[4])/2 - Log[x] + 
   2 Log[1 + x] - 1/2 Log[1 - y] + 3 Log[y] - 1/2 Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] - 2 Log[1 + x y (1 - 2 z)] - 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 3/2 Log[1 - z] + (3 Log[z])/
   2 - 2 Log[1 - y + 2 y z], -((3 Log[4])/2) + Log[x] - 
   2 Log[1 + x] + 5/2 Log[1 - y] - 3 Log[y] + 5/2 Log[1 + y] + 
   2 Log[1 + x y (1 - 2 z)] - Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 
   3/2 Log[1 - z] - (3 Log[z])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, (3 Log[x])/2 + 3/2 Log[1 - y] + 3/2 Log[1 + y] - 
   3/2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 
  0, -((3 Log[4])/2) - 3 Log[x] - 3/2 Log[1 - y] - 3 Log[y] - 
   3/2 Log[1 + y] - 3/2 Log[1 - z] - (3 Log[z])/2 + 
   3 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 
  3 Log[4] + 6 Log[x] + 3 Log[1 - y] + 6 Log[y] + 3 Log[1 + y] + 
   3 Log[1 - z] + 3 Log[z] - 
   6 Log[1 + y + x y (1 + y - 2 z) - 2 y z], -2 Log[x] - 
   2 Log[1 - y] - 2 Log[1 + y] + 
   2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], -3 Log[4] - 6 Log[x] - 
   3 Log[1 - y] - 6 Log[y] - 3 Log[1 + y] - 3 Log[1 - z] - 3 Log[z] + 
   6 Log[1 + y + x y (1 + y - 2 z) - 2 y z], (3 Log[4])/2 + 
   3 Log[x] - 3 Log[1 + x] + 3/2 Log[1 - y] + 3 Log[y] + 
   3/2 Log[1 + y] + 3 Log[1 - x y (1 - 2 z)] + 3/2 Log[1 - z] + (
   3 Log[z])/2 - 3 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 0,
   0, 0, 0, 
  0, -3 Log[1 - y] + 3 Log[1 + y] + 3 Log[1 - z] - 
   3 Log[z], -(Log[4]/2) - Log[x] - 1/2 Log[1 - y] - Log[y] - 
   1/2 Log[1 + y] - 1/2 Log[1 - z] - Log[z]/2 + 
   Log[1 + y + x y (1 + y - 2 z) - 2 y z], 
  2 Log[x] - 2 Log[1 + x] + 2 Log[1 - y] + 2 Log[1 + y] + 
   2 Log[1 - x y (1 - 2 z)] - 
   2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], -((3 Log[4])/2) - 
   Log[x] + 1/2 Log[1 - y] - 3 Log[y] + 1/2 Log[1 + y] - 
   3/2 Log[1 - z] - (3 Log[z])/2 + 
   Log[1 + y + x y (1 + y - 2 z) - 2 y z], (3 Log[4])/2 + Log[x] + 
   3/2 Log[1 - y] + 3 Log[y] + 3/2 Log[1 + y] - Log[1 - x y] - 
   Log[1 + x y] + 3/2 Log[1 - z] + (3 Log[z])/2 - 
   2 Log[1 + y - 2 y z] - 3 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 
  0}, {Log[4]/8 + 5/8 Log[1 + x] - 1/8 Log[1 - y] + Log[y]/4 - 
   1/8 Log[1 + y] - 5/8 Log[1 + x y (1 - 2 z)] + 1/8 Log[1 - z] + 
   Log[z]/8, 0, 
  Log[4]/8 + 5/8 Log[1 + x] - 1/8 Log[1 - y] + Log[y]/4 - 
   1/8 Log[1 + y] - 5/8 Log[1 + x y (1 - 2 z)] + 1/8 Log[1 - z] + 
   Log[z]/8, 
  0, -(Log[4]/8) - 1/8 Log[1 + x] + 1/8 Log[1 - y] - Log[y]/4 + 
   1/8 Log[1 + y] + 1/8 Log[1 + x y (1 - 2 z)] - 1/8 Log[1 - z] - 
   Log[z]/8, 
  0, -(Log[4]/2) + 3/2 Log[1 + x] + 1/2 Log[1 - y] - Log[y] + 
   1/2 Log[1 + y] - 3/2 Log[1 + x y (1 - 2 z)] - 1/2 Log[1 - z] - 
   Log[z]/2, 0, 0, 0, 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + 1/2 Log[1 - z] - Log[z]/2, 
  Log[1 + x] - Log[1 + x y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -(Log[4]/2) - 5/2 Log[1 + x] - 3/2 Log[1 - y] - Log[y] - 
   3/2 Log[1 + y] - 3/2 Log[1 + x y (1 - 2 z)] - 1/2 Log[1 - z] - 
   Log[z]/2 + 4 Log[1 - y + 2 y z], -(Log[4]/4) - 1/4 Log[1 + x] + 
   1/4 Log[1 - y] - Log[y]/2 + 1/4 Log[1 + y] + 
   1/4 Log[1 + x y (1 - 2 z)] - 1/4 Log[1 - z] - Log[z]/4, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-((3 Log[4])/4) - 3/4 Log[1 + x] + 3/4 Log[1 - y] - (3 Log[y])/
   2 + 3/4 Log[1 + y] + 3/4 Log[1 + x y (1 - 2 z)] - 
   3/4 Log[1 - z] - (3 Log[z])/4, 
  0, -((3 Log[4])/4) - 11/4 Log[1 + x] + 3/4 Log[1 - y] - (3 Log[y])/
   2 + 3/4 Log[1 + y] + 2 Log[1 - x y] + 2 Log[1 + x y] - 
   5/4 Log[1 + x y (1 - 2 z)] - 3/4 Log[1 - z] - (3 Log[z])/4, 
  0, (3 Log[4])/4 - 1/4 Log[1 + x] - 3/4 Log[1 - y] + (3 Log[y])/2 - 
   3/4 Log[1 + y] + Log[1 - x y] + Log[1 + x y] - 
   7/4 Log[1 + x y (1 - 2 z)] + 3/4 Log[1 - z] + (3 Log[z])/4, 0, 
  3 Log[4] + 6 Log[x] - 3 Log[1 + x] + 3 Log[1 - y] + 6 Log[y] + 
   3 Log[1 + y] - 3 Log[1 + x y (1 - 2 z)] + 3 Log[1 - z] + 
   3 Log[z] - 6 Log[1 + y - 2 y z], 0, 0, 0, 
  3 Log[1 - y] - 3 Log[1 + y] + 3 Log[1 - x y] - 3 Log[1 + x y] - 
   3 Log[1 - z] + 3 Log[z], -2 Log[1 + x] + 2 Log[1 - x y] + 
   2 Log[1 + x y] - 2 Log[1 + x y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 3 Log[4] + 3 Log[1 + x] - 3 Log[1 - y] + 6 Log[y] - 
   3 Log[1 + y] - 3 Log[1 + x y (1 - 2 z)] + 3 Log[1 - z] + 
   3 Log[z], (3 Log[4])/2 - 1/2 Log[1 + x] + 1/2 Log[1 - y] + 
   3 Log[y] + 1/2 Log[1 + y] + 1/2 Log[1 + x y (1 - 2 z)] + 
   3/2 Log[1 - z] + (3 Log[z])/2 - 
   4 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, -(Log[4]/8) + (3 Log[x])/8 - 5/8 Log[1 + x] - Log[y]/4 + 
   1/8 Log[1 - x y] + 1/8 Log[1 + x y] - 1/8 Log[1 - z] - Log[z]/8 + 
   5/8 Log[1 - y + 2 y z], 
  Log[4]/8 + Log[x]/8 + 1/8 Log[1 + x] + Log[y]/4 - 
   1/8 Log[1 - x y] - 1/8 Log[1 + x y] + 1/8 Log[1 - z] + Log[z]/8 - 
   1/8 Log[1 - y + 2 y z], -(Log[4]/8) - Log[x]/8 - 1/8 Log[1 + x] - 
   Log[y]/4 + 1/8 Log[1 - x y] + 1/8 Log[1 + x y] - 1/8 Log[1 - z] - 
   Log[z]/8 + 1/8 Log[1 - y + 2 y z], 0, 0, 0, 0, 
  0, -(Log[4]/2) - (5 Log[x])/2 + 3/2 Log[1 + x] - Log[y] + 
   1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] - Log[z]/2 - 
   3/2 Log[1 - y + 2 y z], 0, 0, 
  1/2 Log[1 - x y] - 1/2 Log[1 + x y] - 1/2 Log[1 - z] + Log[z]/
   2, -Log[x] + Log[1 + x] - Log[1 - y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 
  0, -(Log[4]/2) - (5 Log[x])/2 - 5/2 Log[1 + x] - Log[y] - 
   3/2 Log[1 - x y] - 3/2 Log[1 + x y] + 4 Log[1 + x y (1 - 2 z)] - 
   1/2 Log[1 - z] - Log[z]/2 - 3/2 Log[1 - y + 2 y z], 
  Log[4]/4 + Log[x]/4 + 1/4 Log[1 + x] + Log[y]/2 - 
   1/4 Log[1 - x y] - 1/4 Log[1 + x y] + 1/4 Log[1 - z] + Log[z]/4 - 
   1/4 Log[1 - y + 2 y z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, -((3 Log[4])/4) - (3 Log[x])/4 - 3/4 Log[1 + x] - (
   3 Log[y])/2 + 3/4 Log[1 - x y] + 3/4 Log[1 + x y] - 
   3/4 Log[1 - z] - (3 Log[z])/4 + 3/4 Log[1 - y + 2 y z], (3 Log[4])/
   4 - Log[x]/4 + 7/4 Log[1 + x] - Log[1 - y] + (3 Log[y])/2 - 
   Log[1 + y] - 3/4 Log[1 - x y] - 3/4 Log[1 + x y] + 
   3/4 Log[1 - z] + (3 Log[z])/4 + 
   1/4 Log[1 - y + 2 y z], -((3 Log[4])/4) - (7 Log[x])/4 + 
   1/4 Log[1 + x] - Log[1 - y] - (3 Log[y])/2 - Log[1 + y] + 
   3/4 Log[1 - x y] + 3/4 Log[1 + x y] - 3/4 Log[1 - z] - (3 Log[z])/
   4 + 7/4 Log[1 - y + 2 y z], 0, 0, 0, 0, 
  0, -3 Log[4] - 3 Log[x] + 3 Log[1 + x] - 6 Log[y] - 
   3 Log[1 - x y] - 3 Log[1 + x y] + 6 Log[1 - x y (1 - 2 z)] - 
   3 Log[1 - z] - 3 Log[z] + 3 Log[1 - y + 2 y z], 0, 
  0, -3 Log[1 - y] + 3 Log[1 + y] - 3 Log[1 - x y] + 3 Log[1 + x y] - 
   3 Log[1 - z] + 3 Log[z], -2 Log[x] + 2 Log[1 + x] - 2 Log[1 - y] - 
   2 Log[1 + y] + 2 Log[1 - y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -3 Log[4] - 3 Log[x] - 3 Log[1 + x] - 6 Log[y] + 
   3 Log[1 - x y] + 3 Log[1 + x y] - 3 Log[1 - z] - 3 Log[z] + 
   3 Log[1 - y + 2 y z], (3 Log[4])/2 - Log[x]/2 - 1/2 Log[1 + x] + 
   3 Log[y] + 1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 
   4 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 3/2 Log[1 - z] + (
   3 Log[z])/2 + 1/2 Log[1 - y + 2 y z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-(Log[4]/8) + (3 Log[x])/8 - 5/8 Log[1 + x] - Log[y]/4 + 
   1/8 Log[1 - x y] + 1/8 Log[1 + x y] - 1/8 Log[1 - z] - Log[z]/8 + 
   5/8 Log[1 + y - 2 y z], 
  0, -(Log[4]/8) - Log[x]/8 - 1/8 Log[1 + x] - Log[y]/4 + 
   1/8 Log[1 - x y] + 1/8 Log[1 + x y] - 1/8 Log[1 - z] - Log[z]/8 + 
   1/8 Log[1 + y - 2 y z], 
  Log[4]/8 + Log[x]/8 + 1/8 Log[1 + x] + Log[y]/4 - 
   1/8 Log[1 - x y] - 1/8 Log[1 + x y] + 1/8 Log[1 - z] + Log[z]/8 - 
   1/8 Log[1 + y - 2 y z], 0, 
  Log[4]/2 + (5 Log[x])/2 - 3/2 Log[1 + x] + Log[y] - 
   1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 1/2 Log[1 - z] + Log[z]/2 + 
   3/2 Log[1 + y - 2 y z], 0, 0, 0, 0, 0, 
  0, -(1/2) Log[1 - x y] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] + Log[z]/
   2, Log[x] - Log[1 + x] + Log[1 + y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 
  0, -(Log[4]/2) - (5 Log[x])/2 - 5/2 Log[1 + x] - Log[y] - 
   3/2 Log[1 - x y] - 3/2 Log[1 + x y] + 4 Log[1 - x y (1 - 2 z)] - 
   1/2 Log[1 - z] - Log[z]/2 - 3/2 Log[1 + y - 2 y z], 
  Log[4]/4 + Log[x]/4 + 1/4 Log[1 + x] + Log[y]/2 - 
   1/4 Log[1 - x y] - 1/4 Log[1 + x y] + 1/4 Log[1 - z] + Log[z]/4 - 
   1/4 Log[1 + y - 2 y z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 
  0}, {-((3 Log[4])/4) - (3 Log[x])/4 - 3/4 Log[1 + x] - (3 Log[y])/
   2 + 3/4 Log[1 - x y] + 3/4 Log[1 + x y] - 3/4 Log[1 - z] - (
   3 Log[z])/4 + 3/4 Log[1 + y - 2 y z], 
  0, -((3 Log[4])/4) + Log[x]/4 - 7/4 Log[1 + x] + Log[1 - y] - (
   3 Log[y])/2 + Log[1 + y] + 3/4 Log[1 - x y] + 3/4 Log[1 + x y] - 
   3/4 Log[1 - z] - (3 Log[z])/4 - 1/4 Log[1 + y - 2 y z], (3 Log[4])/
   4 + (7 Log[x])/4 - 1/4 Log[1 + x] + Log[1 - y] + (3 Log[y])/2 + 
   Log[1 + y] - 3/4 Log[1 - x y] - 3/4 Log[1 + x y] + 
   3/4 Log[1 - z] + (3 Log[z])/4 - 7/4 Log[1 + y - 2 y z], 0, 
  3 Log[4] + 3 Log[x] - 3 Log[1 + x] + 6 Log[y] + 3 Log[1 - x y] + 
   3 Log[1 + x y] - 6 Log[1 + x y (1 - 2 z)] + 3 Log[1 - z] + 
   3 Log[z] - 3 Log[1 + y - 2 y z], 0, 0, 0, 0, 0, 0, 
  3 Log[1 - y] - 3 Log[1 + y] + 3 Log[1 - x y] - 3 Log[1 + x y] - 
   3 Log[1 - z] + 3 Log[z], 
  2 Log[x] - 2 Log[1 + x] + 2 Log[1 - y] + 2 Log[1 + y] - 
   2 Log[1 + y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -3 Log[4] - 3 Log[x] - 3 Log[1 + x] - 6 Log[y] + 
   3 Log[1 - x y] + 3 Log[1 + x y] - 3 Log[1 - z] - 3 Log[z] + 
   3 Log[1 + y - 2 y z], (3 Log[4])/2 - Log[x]/2 - 1/2 Log[1 + x] + 
   3 Log[y] + 1/2 Log[1 - x y] + 1/2 Log[1 + x y] + 3/2 Log[1 - z] + (
   3 Log[z])/2 + 1/2 Log[1 + y - 2 y z] - 
   4 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y], 0, 0, 0, 
  0, -Log[1 - y] + Log[1 + y] - Log[1 - x y] + Log[1 + x y], 0, 0, 
  Log[x] + 1/2 Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y], 
  Log[1 - y] - Log[1 + y] + Log[1 - x y] - Log[1 + x y], -Log[x] - 
   1/2 Log[1 - y] - 1/2 Log[1 + y] + 1/2 Log[1 - x y] + 
   1/2 Log[1 + x y], 
  Log[1 - y] - Log[1 + y] + Log[1 - x y] - Log[1 + x y], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[4] - 2 Log[x] + 2 Log[1 + x] - 2 Log[1 - y] + 2 Log[y] - 
   2 Log[1 + y] - 2 Log[1 - x y] - 2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, -(Log[4]/8) - 5/8 Log[1 + x] + 1/8 Log[1 - y] - Log[y]/4 + 
   1/8 Log[1 + y] + 5/8 Log[1 - x y (1 - 2 z)] - 1/8 Log[1 - z] - 
   Log[z]/8, 
  Log[4]/8 + 5/8 Log[1 + x] - 1/8 Log[1 - y] + Log[y]/4 - 
   1/8 Log[1 + y] - 5/8 Log[1 - x y (1 - 2 z)] + 1/8 Log[1 - z] + 
   Log[z]/8, 
  0, -(Log[4]/8) - 1/8 Log[1 + x] + 1/8 Log[1 - y] - Log[y]/4 + 
   1/8 Log[1 + y] + 1/8 Log[1 - x y (1 - 2 z)] - 1/8 Log[1 - z] - 
   Log[z]/8, 0, 0, 
  0, -(Log[4]/2) + 3/2 Log[1 + x] + 1/2 Log[1 - y] - Log[y] + 
   1/2 Log[1 + y] - 3/2 Log[1 - x y (1 - 2 z)] - 1/2 Log[1 - z] - 
   Log[z]/2, 0, 
  1/2 Log[1 - y] - 1/2 Log[1 + y] - 1/2 Log[1 - z] + Log[z]/2, 
  Log[1 + x] - Log[1 - x y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 
  0, -(Log[4]/2) - 5/2 Log[1 + x] - 3/2 Log[1 - y] - Log[y] - 
   3/2 Log[1 + y] - 3/2 Log[1 - x y (1 - 2 z)] - 1/2 Log[1 - z] - 
   Log[z]/2 + 4 Log[1 + y - 2 y z], 
  Log[4]/4 + 1/4 Log[1 + x] - 1/4 Log[1 - y] + Log[y]/2 - 
   1/4 Log[1 + y] - 1/4 Log[1 - x y (1 - 2 z)] + 1/4 Log[1 - z] + 
   Log[z]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, -((3 Log[4])/4) - 3/4 Log[1 + x] + 3/4 Log[1 - y] - (
   3 Log[y])/2 + 3/4 Log[1 + y] + 3/4 Log[1 - x y (1 - 2 z)] - 
   3/4 Log[1 - z] - (3 Log[z])/4, (3 Log[4])/4 + 11/4 Log[1 + x] - 
   3/4 Log[1 - y] + (3 Log[y])/2 - 3/4 Log[1 + y] - 2 Log[1 - x y] - 
   2 Log[1 + x y] + 5/4 Log[1 - x y (1 - 2 z)] + 3/4 Log[1 - z] + (
   3 Log[z])/4, 
  0, -((3 Log[4])/4) + 1/4 Log[1 + x] + 3/4 Log[1 - y] - (3 Log[y])/
   2 + 3/4 Log[1 + y] - Log[1 - x y] - Log[1 + x y] + 
   7/4 Log[1 - x y (1 - 2 z)] - 3/4 Log[1 - z] - (3 Log[z])/4, 0, 0, 
  0, -3 Log[4] - 6 Log[x] + 3 Log[1 + x] - 3 Log[1 - y] - 6 Log[y] - 
   3 Log[1 + y] + 3 Log[1 - x y (1 - 2 z)] - 3 Log[1 - z] - 
   3 Log[z] + 6 Log[1 - y + 2 y z], 
  0, -3 Log[1 - y] + 3 Log[1 + y] - 3 Log[1 - x y] + 3 Log[1 + x y] - 
   3 Log[1 - z] + 3 Log[z], 
  2 Log[1 + x] - 2 Log[1 - x y] - 2 Log[1 + x y] + 
   2 Log[1 - x y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, 0, 0, 
  0, -3 Log[4] - 3 Log[1 + x] + 3 Log[1 - y] - 6 Log[y] + 
   3 Log[1 + y] + 3 Log[1 - x y (1 - 2 z)] - 3 Log[1 - z] - 
   3 Log[z], (3 Log[4])/2 - 1/2 Log[1 + x] + 1/2 Log[1 - y] + 
   3 Log[y] + 1/2 Log[1 + y] + 1/2 Log[1 - x y (1 - 2 z)] - 
   4 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 3/2 Log[1 - z] + (
   3 Log[z])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-((3 Log[4])/2) - (3 Log[x])/2 - 3 Log[y] + 
   3/2 Log[1 + x y (1 - 2 z)] - 3/2 Log[1 - z] - (3 Log[z])/2 + 
   3/2 Log[1 + y - 2 y z], 0, 0, 
  Log[4]/2 + (3 Log[x])/2 - 1/2 Log[1 + x] + Log[1 - y] + Log[y] + 
   Log[1 + y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 1/2 Log[1 - z] +
    Log[z]/2 - 3/2 Log[1 + y - 2 y z], 
  Log[4]/2 - 1/2 Log[1 + x] - 1/2 Log[1 - y] + Log[y] - 
   1/2 Log[1 + y] + Log[1 - x y] + Log[1 + x y] - 
   3/2 Log[1 + x y (1 - 2 z)] + 1/2 Log[1 - z] + Log[z]/2, 0, 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 
  3/2 Log[1 - y] - 3/2 Log[1 + y] + 3/2 Log[1 - x y] - 
   3/2 Log[1 + x y] - 3/2 Log[1 - z] + (3 Log[z])/2, 
  Log[4] + 2 Log[1 + x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + Log[1 - z] + Log[z], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[4] - Log[x] + 2 Log[y] + Log[1 - z] + Log[z] - 
   3 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 
  0, -(1/2) Log[1 - y] + 1/2 Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 
  Log[x] - Log[1 + x] + 1/2 Log[1 - y] + 1/2 Log[1 + y], -Log[1 - y] +
    Log[1 + y], 0, 0, 0, 
  Log[1 - y] - Log[1 + y], -Log[x] + Log[1 + x] - 1/2 Log[1 - y] - 
   1/2 Log[1 + y], -Log[1 - y] + Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 
  Log[4] - 2 Log[x] - 2 Log[1 + x] - 2 Log[1 - y] + 2 Log[y] - 
   2 Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[1 + x] + 1/2 Log[1 - x y] + 
   1/2 Log[1 + x y], -Log[1 - x y] + Log[1 + x y], 
  Log[1 - x y] - Log[1 + x y], 0, 
  Log[1 + x] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y], -Log[1 - x y] + 
   Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[4] + 2 Log[x] - 2 Log[1 + x] + 2 Log[y] - 2 Log[1 - x y] - 
   2 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, -((3 Log[4])/2) - (3 Log[x])/2 - 3 Log[y] + 
   3/2 Log[1 - x y (1 - 2 z)] - 3/2 Log[1 - z] - (3 Log[z])/2 + 
   3/2 Log[1 - y + 2 y z], 
  0, -(Log[4]/2) - (3 Log[x])/2 + 1/2 Log[1 + x] - Log[1 - y] - 
   Log[y] - Log[1 + y] + 1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 
   1/2 Log[1 - z] - Log[z]/2 + 3/2 Log[1 - y + 2 y z], -(Log[4]/2) + 
   1/2 Log[1 + x] + 1/2 Log[1 - y] - Log[y] + 1/2 Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + 3/2 Log[1 - x y (1 - 2 z)] - 
   1/2 Log[1 - z] - Log[z]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -(3/2) Log[1 - y] + 3/2 Log[1 + y] - 3/2 Log[1 - x y] + 
   3/2 Log[1 + x y] - 3/2 Log[1 - z] + (3 Log[z])/2, -Log[4] - 
   2 Log[1 + x] + Log[1 - y] - 2 Log[y] + Log[1 + y] + Log[1 - x y] + 
   Log[1 + x y] - Log[1 - z] - Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 
  Log[4] - Log[x] + 2 Log[y] - 
   3 Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + Log[1 - z] + Log[z], 0, 0,
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {(11 Log[4])/8 - 11/8 Log[1 - y] + (11 Log[y])/4 - 
   11/8 Log[1 + y] + 11/8 Log[1 - x y] + 11/8 Log[1 + x y] - 
   11/4 Log[1 + x y (1 - 2 z)] + 11/8 Log[1 - z] + (11 Log[z])/
   8, -((7 Log[4])/8) - (7 Log[x])/4 - 7/8 Log[1 - y] - (7 Log[y])/
   4 - 7/8 Log[1 + y] + 7/8 Log[1 - x y] + 7/8 Log[1 + x y] - 
   7/8 Log[1 - z] - (7 Log[z])/8 + 7/4 Log[1 - y + 2 y z], (3 Log[4])/
   4 + Log[x]/4 - 1/2 Log[1 - y] + (3 Log[y])/2 - 1/2 Log[1 + y] + 
   1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 5/4 Log[1 + x y (1 - 2 z)] + 
   3/4 Log[1 - z] + (3 Log[z])/4 - 
   1/4 Log[1 - y + 2 y z], -((3 Log[4])/8) - (3 Log[x])/4 - 
   3/8 Log[1 - y] - (3 Log[y])/4 - 3/8 Log[1 + y] + 
   3/8 Log[1 - x y] + 3/8 Log[1 + x y] - 3/8 Log[1 - z] - (3 Log[z])/
   8 + 3/4 Log[1 - y + 2 y z], -((7 Log[4])/8) + 7/8 Log[1 - y] - (
   7 Log[y])/4 + 7/8 Log[1 + y] - 7/8 Log[1 - x y] - 
   7/8 Log[1 + x y] + 7/4 Log[1 + x y (1 - 2 z)] - 7/8 Log[1 - z] - (
   7 Log[z])/8, 
  4 Log[4] - 4 Log[1 - y] + 8 Log[y] - 4 Log[1 + y] + 
   4 Log[1 - x y] + 4 Log[1 + x y] - 8 Log[1 + x y (1 - 2 z)] + 
   4 Log[1 - z] + 4 Log[z], -((3 Log[4])/2) + 3/2 Log[1 - y] - 
   3 Log[y] + 3/2 Log[1 + y] - 3/2 Log[1 - x y] - 3/2 Log[1 + x y] + 
   3 Log[1 + x y (1 - 2 z)] - 3/2 Log[1 - z] - (3 Log[z])/2, 0, 
  2 Log[4] - 2 Log[x] - 4 Log[1 - y] + 4 Log[y] - 4 Log[1 + y] + 
   4 Log[1 - x y] + 4 Log[1 + x y] - 6 Log[1 + x y (1 - 2 z)] + 
   2 Log[1 - z] + 2 Log[z] + 2 Log[1 - y + 2 y z], -((3 Log[4])/2) + 
   3 Log[x] + 9/2 Log[1 - y] - 3 Log[y] + 9/2 Log[1 + y] - 
   9/2 Log[1 - x y] - 9/2 Log[1 + x y] + 6 Log[1 + x y (1 - 2 z)] - 
   3/2 Log[1 - z] - (3 Log[z])/2 - 3 Log[1 - y + 2 y z], 0, 
  Log[4] - Log[1 - y] + 2 Log[y] - Log[1 + y] + Log[1 - x y] + 
   Log[1 + x y] - 2 Log[1 + x y (1 - 2 z)] + Log[1 - z] + Log[z], 0, 
  Log[4] + 2 Log[x] + Log[1 - y] + 2 Log[y] + Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + Log[1 - z] + Log[z] - 
   2 Log[1 - y + 2 y z], 0, 0, 0, 0, 
  Log[1 - y] - Log[1 + y] - Log[1 - x y] + Log[1 + x y] + Log[1 - z] -
    Log[z], 
  0, -Log[4] + Log[1 - y] - 2 Log[y] + Log[1 + y] - Log[1 - x y] - 
   Log[1 + x y] + 2 Log[1 + x y (1 - 2 z)] - Log[1 - z] - 
   Log[z], -2 Log[x] - 2 Log[1 - y] - 2 Log[1 + y] + 2 Log[1 - x y] + 
   2 Log[1 + x y] - 2 Log[1 + x y (1 - 2 z)] + 
   2 Log[1 - y + 2 y z], -Log[4] + Log[1 - y] - 2 Log[y] + 
   Log[1 + y] - Log[1 - x y] - Log[1 + x y] + 
   2 Log[1 + x y (1 - 2 z)] - Log[1 - z] - Log[z], 
  Log[4]/2 - 2 Log[x] - 5/2 Log[1 - y] + Log[y] - 5/2 Log[1 + y] + 
   5/2 Log[1 - x y] + 5/2 Log[1 + x y] - 3 Log[1 + x y (1 - 2 z)] + 
   1/2 Log[1 - z] + Log[z]/2 + 2 Log[1 - y + 2 y z], -(Log[4]/4) + 
   1/4 Log[1 - y] - Log[y]/2 + 1/4 Log[1 + y] - 1/4 Log[1 - x y] - 
   1/4 Log[1 + x y] + 1/2 Log[1 + x y (1 - 2 z)] - 1/4 Log[1 - z] - 
   Log[z]/4, 
  Log[4]/2 - Log[x] - 3/2 Log[1 - y] + Log[y] - 3/2 Log[1 + y] + 
   3/2 Log[1 - x y] + 3/2 Log[1 + x y] - 2 Log[1 + x y (1 - 2 z)] + 
   1/2 Log[1 - z] + Log[z]/2 + Log[1 - y + 2 y z], 
  Log[4]/4 + Log[x]/2 + 1/4 Log[1 - y] + Log[y]/2 + 1/4 Log[1 + y] - 
   1/4 Log[1 - x y] - 1/4 Log[1 + x y] + 1/4 Log[1 - z] + Log[z]/4 - 
   1/2 Log[1 - y + 2 y z], 0, 
  0, -Log[1 - y] + Log[1 + y] + Log[1 - x y] - Log[1 + x y] - 
   Log[1 - z] + Log[z], 0, 0, 0, 0, 0, 0, 
  Log[4] + 2 Log[x] - 2 Log[1 + x] + 3 Log[1 - y] + 2 Log[y] + 
   3 Log[1 + y] - Log[1 - x y] - Log[1 + x y] - 
   6 Log[1 - x y^2 - (1 - x) y (1 - 2 z)] + 4 Log[1 + x y (1 - 2 z)] +
    Log[1 - z] + Log[z], -2 Log[4] + 2 Log[1 - y] - 4 Log[y] + 
   2 Log[1 + y] - 2 Log[1 - x y] - 2 Log[1 + x y] + 
   4 Log[1 + x y (1 - 2 z)] - 2 Log[1 - z] - 2 Log[z], 
  2 Log[4] + 4 Log[x] + 2 Log[1 - y] + 4 Log[y] + 2 Log[1 + y] - 
   2 Log[1 - x y] - 2 Log[1 + x y] + 2 Log[1 - z] + 2 Log[z] - 
   4 Log[1 - y + 2 y z], -2 Log[1 - y] + 2 Log[1 + y] + 
   2 Log[1 - x y] - 2 Log[1 + x y] - 2 Log[1 - z] + 2 Log[z], 0, 0, 0,
   0, 0, 0, 0, 0, 0, 0, 
  0}, {-Log[4] - (3 Log[x])/2 + 9/8 Log[1 + x] + 1/4 Log[1 - y] - 
   2 Log[y] + 1/4 Log[1 + y] - 5/8 Log[1 - x y] - 5/8 Log[1 + x y] + 
   13/8 Log[1 + x y (1 - 2 z)] - Log[1 - z] - Log[z], (3 Log[4])/4 + (
   17 Log[x])/8 - 5/8 Log[1 + x] + 7/8 Log[1 - y] + (3 Log[y])/2 + 
   7/8 Log[1 + y] - 3/4 Log[1 - x y] - 3/4 Log[1 + x y] + 
   3/4 Log[1 - z] + (3 Log[z])/4 - 
   9/8 Log[1 - y + 2 y z], -(Log[4]/2) - (9 Log[x])/8 + 
   3/4 Log[1 + x] - 1/8 Log[1 - y] - Log[y] - 1/8 Log[1 + y] - 
   1/8 Log[1 - x y] - 1/8 Log[1 + x y] + 5/8 Log[1 + x y (1 - 2 z)] - 
   1/2 Log[1 - z] - Log[z]/2 + 1/8 Log[1 - y + 2 y z], 
  Log[4]/4 + (5 Log[x])/8 - 1/8 Log[1 + x] + 3/8 Log[1 - y] + Log[y]/
   2 + 3/8 Log[1 + y] - 1/4 Log[1 - x y] - 1/4 Log[1 + x y] + 
   1/4 Log[1 - z] + Log[z]/4 - 5/8 Log[1 - y + 2 y z], 
  Log[4]/2 + Log[x]/2 - 5/8 Log[1 + x] - 1/4 Log[1 - y] + Log[y] - 
   1/4 Log[1 + y] + 5/8 Log[1 - x y] + 5/8 Log[1 + x y] - 
   9/8 Log[1 + x y (1 - 2 z)] + 1/2 Log[1 - z] + Log[z]/
   2, -((5 Log[4])/2) - 3 Log[x] + Log[1 + x] + Log[1 - y] - 
   5 Log[y] + Log[1 + y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 
   3 Log[1 + x y (1 - 2 z)] - 5/2 Log[1 - z] - (5 Log[z])/2, 
  3/2 Log[1 + x] - 3/2 Log[1 - x y] - 3/2 Log[1 + x y] + 
   3/2 Log[1 + x y (1 - 2 z)], 
  0, -Log[4] - Log[x] - Log[1 + x] + Log[1 - y] - 2 Log[y] + 
   Log[1 + y] + Log[1 - x y] + Log[1 + x y] - Log[1 - z] - Log[z] - 
   Log[1 - y + 2 y z], 
  Log[4]/2 - Log[x]/2 + 3/2 Log[1 + x] - 3/2 Log[1 - y] + Log[y] - 
   3/2 Log[1 + y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 
   1/2 Log[1 - z] + Log[z]/2 + 
   3/2 Log[1 - y + 2 y z], -(1/2) Log[1 - x y] + 1/2 Log[1 + x y] + 
   1/2 Log[1 - z] - Log[z]/2, -Log[4] - 2 Log[x] + Log[1 + x] - 
   2 Log[y] + Log[1 + x y (1 - 2 z)] - Log[1 - z] - Log[z], 
  1/2 Log[1 - x y] - 1/2 Log[1 + x y] - 1/2 Log[1 - z] + Log[z]/
   2, -Log[4] - 3 Log[x] + Log[1 + x] - Log[1 - y] - 2 Log[y] - 
   Log[1 + y] + Log[1 - x y] + Log[1 + x y] - Log[1 - z] - Log[z] + 
   Log[1 - y + 2 y z], 0, 0, 0, 
  0, -Log[1 - y] + Log[1 + y] + 2 Log[1 - x y] - 2 Log[1 + x y] - 
   2 Log[1 - z] + 2 Log[z], -(Log[4]/2) - Log[x] - Log[y] + 
   1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] - Log[z]/2, 
  Log[4] + 2 Log[x] + 2 Log[y] - Log[1 - x y] - Log[1 + x y] + 
   Log[1 - z] + Log[z], 
  Log[4]/2 + Log[x] + Log[1 - y] + Log[y] + Log[1 + y] - 
   1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 1/2 Log[1 - z] + Log[z]/2 - 
   2 Log[1 - y + 2 y z], 
  Log[4]/2 + Log[x] + Log[y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 
   1/2 Log[1 - z] + Log[z]/2, -Log[4] + 2 Log[x] - 5/2 Log[1 + x] + 
   Log[1 - y] - 2 Log[y] + Log[1 + y] - 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y] + 2 Log[1 - y (1 - 2 z)] + 
   3/2 Log[1 + x y (1 - 2 z)] - Log[1 - z] - 
   Log[z], -(1/4) Log[1 + x] + 1/4 Log[1 - x y] + 1/4 Log[1 + x y] - 
   1/4 Log[1 + x y (1 - 2 z)], -Log[4] + Log[x]/2 - 5/2 Log[1 + x] + 
   3/2 Log[1 - y] - 2 Log[y] + 3/2 Log[1 + y] - Log[1 - x y] - 
   Log[1 + x y] + 4 Log[1 + x y (1 - 2 z)] - Log[1 - z] - Log[z] - 
   1/2 Log[1 - y + 2 y z], -(Log[x]/4) + 1/4 Log[1 + x] - 
   1/4 Log[1 - y] - 1/4 Log[1 + y] + 1/4 Log[1 - y (1 - 2 z)], 0, 0, 
  Log[1 - y] - Log[1 + y] - Log[1 - x y] + Log[1 + x y] + Log[1 - z] -
    Log[z], 0, 0, 0, 0, 0, 
  0, -2 Log[x] + 2 Log[1 + x] - 3 Log[1 - y] - 3 Log[1 + y] + 
   4 Log[1 - x y^2 - (1 - x) y (1 - 2 z)] - 4 Log[1 + x y (1 - 2 z)], 
  2 Log[4] - 2 Log[1 - y] + 4 Log[y] - 2 Log[1 + y] - 
   4 Log[1 + x y (1 - 2 z)] + 2 Log[1 - z] + 2 Log[z], -Log[4] - 
   4 Log[x] + 2 Log[1 + x] - 2 Log[1 - y] - 2 Log[y] - 2 Log[1 + y] + 
   Log[1 - x y] + Log[1 + x y] - Log[1 - z] - Log[z] + 
   2 Log[1 - y + 2 y z], 
  2 Log[1 - y] - 2 Log[1 + y] - Log[1 - x y] + Log[1 + x y] + 
   Log[1 - z] - Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-(Log[4]/4) - 1/2 Log[1 + x] + 1/4 Log[1 - y] - Log[y]/2 + 
   1/4 Log[1 + y] + 1/2 Log[1 + x y (1 - 2 z)] - 1/4 Log[1 - z] - 
   Log[z]/4, 
  Log[4]/4 + (3 Log[x])/2 + 1/2 Log[1 + x] + 3/4 Log[1 - y] + Log[y]/
   2 + 3/4 Log[1 + y] - Log[1 - x y] - Log[1 + x y] + 1/4 Log[1 - z] +
    Log[z]/4 - 1/2 Log[1 - y + 2 y z], 0, 
  Log[4]/4 + Log[x]/2 + 1/2 Log[1 + x] + 1/4 Log[1 - y] + Log[y]/2 + 
   1/4 Log[1 + y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 
   1/4 Log[1 - z] + Log[z]/4 - 1/2 Log[1 - y + 2 y z], 
  Log[4]/4 + 1/2 Log[1 + x] - 1/4 Log[1 - y] + Log[y]/2 - 
   1/4 Log[1 + y] - 1/2 Log[1 + x y (1 - 2 z)] + 1/4 Log[1 - z] + 
   Log[z]/4, -(Log[4]/2) - Log[1 + x] + 1/2 Log[1 - y] - Log[y] + 
   1/2 Log[1 + y] + Log[1 + x y (1 - 2 z)] - 1/2 Log[1 - z] - Log[z]/
   2, -Log[4] + Log[1 - y] - 2 Log[y] + Log[1 + y] - Log[1 - z] - 
   Log[z], 0, 
  2 Log[x] - 2 Log[1 + x] + 2 Log[1 - y] + 2 Log[1 + y] - 
   2 Log[1 - y (1 - 2 z)], -(Log[4]/2) - 4 Log[x] - 3/2 Log[1 - y] - 
   Log[y] - 3/2 Log[1 + y] + 2 Log[1 - x y] + 2 Log[1 + x y] - 
   1/2 Log[1 - z] - Log[z]/2, 0, 0, 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y], -2 Log[x] - Log[1 - y] - Log[1 + y] + 
   Log[1 - x y] + Log[1 + x y], 0, 0, 0, 
  0, -2 Log[1 - y] + 2 Log[1 + y] - 2 Log[1 - z] + 2 Log[z], 
  Log[4]/2 - 1/2 Log[1 - y] + Log[y] - 1/2 Log[1 + y] + 
   1/2 Log[1 - z] + Log[z]/2, 0, 
  Log[4]/2 + 2 Log[x] + 3/2 Log[1 - y] + Log[y] + 3/2 Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + 1/2 Log[1 - z] + Log[z]/2 - 
   2 Log[1 - y + 2 y z], -(Log[4]/2) + 1/2 Log[1 - y] - Log[y] + 
   1/2 Log[1 + y] - 1/2 Log[1 - z] - Log[z]/2, -Log[4] + 2 Log[x] - 
   2 Log[1 + x] + Log[1 - y] - 2 Log[y] + Log[1 + y] - Log[1 - z] - 
   Log[z] + 2 Log[1 - y + 2 y z], 
  0, -Log[4] - 2 Log[1 + x] + Log[1 - y] - 2 Log[y] + Log[1 + y] + 
   2 Log[1 + x y (1 - 2 z)] - Log[1 - z] - Log[z], 0, 0, 0, 
  Log[1 - y] - Log[1 + y] + Log[1 - z] - Log[z], 0, 0, 0, 0, 0, 
  0, -2 Log[x] + 2 Log[1 + x] - 2 Log[1 - y] - 2 Log[1 + y] + 
   2 Log[1 - x y^2 - (1 - x) y (1 - 2 z)] - 2 Log[1 + x y (1 - 2 z)], 
  Log[4] + 2 Log[1 + x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   2 Log[1 + x y (1 - 2 z)] + Log[1 - z] + Log[z], -4 Log[x] - 
   2 Log[1 - y] - 2 Log[1 + y], 
  Log[1 - y] - Log[1 + y] + Log[1 - z] - Log[z], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {-(9/8) Log[1 - y] + 9/8 Log[1 + y] - 
   5/8 Log[1 - x y] + 5/8 Log[1 + x y] + 7/8 Log[1 - z] - (7 Log[z])/
   8, -(1/8) Log[1 - y] + 1/8 Log[1 + y] - 3/8 Log[1 - x y] + 
   3/8 Log[1 + x y] - 5/8 Log[1 - z] + (5 Log[z])/
   8, -(1/2) Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - x y] + 
   1/2 Log[1 + x y] + 3/4 Log[1 - z] - (3 Log[z])/
   4, -(1/8) Log[1 - y] + 1/8 Log[1 + y] - 3/8 Log[1 - x y] + 
   3/8 Log[1 + x y] - 1/8 Log[1 - z] + Log[z]/8, 
  5/8 Log[1 - y] - 5/8 Log[1 + y] + 1/8 Log[1 - x y] - 
   1/8 Log[1 + x y] - 3/8 Log[1 - z] + (3 Log[z])/
   8, -(7/2) Log[1 - y] + 7/2 Log[1 + y] - 2 Log[1 - x y] + 
   2 Log[1 + x y] + 5/2 Log[1 - z] - (5 Log[z])/2, 
  5/2 Log[1 - y] - 5/2 Log[1 + y] + 3/2 Log[1 - x y] - 
   3/2 Log[1 + x y] - 5/2 Log[1 - z] + (5 Log[z])/2, 
  0, -2 Log[1 - y] + 2 Log[1 + y] - 2 Log[1 - x y] + 2 Log[1 + x y] + 
   2 Log[1 - z] - 2 Log[z], 
  3 Log[1 - y] - 3 Log[1 + y] + 5/2 Log[1 - x y] - 5/2 Log[1 + x y] - 
   2 Log[1 - z] + 2 Log[z], 
  0, -Log[1 - y] + Log[1 + y] - Log[1 - x y] + Log[1 + x y] + 
   Log[1 - z] - Log[z], 
  Log[x] + 1/2 Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y], Log[1 - z] - Log[z], 0, 0, 0, 0, 
  Log[4] + 2 Log[1 + x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] - Log[1 - z] - 
   Log[z], -(1/2) Log[1 - y] + 1/2 Log[1 + y] + 1/2 Log[1 - z] - 
   Log[z]/2, 
  Log[1 - y] - Log[1 + y] + Log[1 - x y] - Log[1 + x y] - Log[1 - z] +
    Log[z], -(1/2) Log[1 - y] + 1/2 Log[1 + y] - Log[1 - x y] + 
   Log[1 + x y] + 1/2 Log[1 - z] - Log[z]/2, 
  3/2 Log[1 - y] - 3/2 Log[1 + y] + Log[1 - x y] - Log[1 + x y] - 
   3/2 Log[1 - z] + (3 Log[z])/2, -(3/2) Log[1 - y] + 
   3/2 Log[1 + y] - 1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 
   1/2 Log[1 - z] + Log[z]/2, 
  1/4 Log[1 - y] - 1/4 Log[1 + y] + 1/4 Log[1 - x y] - 
   1/4 Log[1 + x y] - 1/4 Log[1 - z] + Log[z]/4, -(1/2) Log[1 - y] + 
   1/2 Log[1 + y] + 1/2 Log[1 - x y] - 1/2 Log[1 + x y] - 
   1/2 Log[1 - z] + Log[z]/2, 
  1/4 Log[1 - y] - 1/4 Log[1 + y] + 1/4 Log[1 - x y] - 
   1/4 Log[1 + x y] + 1/4 Log[1 - z] - Log[z]/4, 0, 
  0, -2 Log[1 + x] + Log[1 - x y] + Log[1 + x y], 0, 0, 0, 0, 0, 0, 
  Log[1 - y] - Log[1 + y], 
  Log[1 - y] - Log[1 + y] - Log[1 - z] + Log[z], 
  Log[1 - x y] - Log[1 + x y] + Log[1 - z] - Log[z], 
  Log[4] - 2 Log[1 + x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-((11 Log[4])/8) - (11 Log[x])/4 - 11/8 Log[1 - y] - (
   11 Log[y])/4 - 11/8 Log[1 + y] + 11/8 Log[1 - x y] + 
   11/8 Log[1 + x y] - 11/8 Log[1 - z] - (11 Log[z])/8 + 
   11/4 Log[1 + y - 2 y z], (11 Log[4])/8 - 11/8 Log[1 - y] + (
   11 Log[y])/4 - 11/8 Log[1 + y] + 11/8 Log[1 - x y] + 
   11/8 Log[1 + x y] - 11/4 Log[1 - x y (1 - 2 z)] + 
   11/8 Log[1 - z] + (11 Log[z])/8, -((3 Log[4])/4) - Log[x]/4 + 
   1/2 Log[1 - y] - (3 Log[y])/2 + 1/2 Log[1 + y] - 
   1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 5/4 Log[1 - x y (1 - 2 z)] - 
   3/4 Log[1 - z] - (3 Log[z])/4 + 1/4 Log[1 + y - 2 y z], (7 Log[4])/
   8 + (7 Log[x])/4 + 7/8 Log[1 - y] + (7 Log[y])/4 + 
   7/8 Log[1 + y] - 7/8 Log[1 - x y] - 7/8 Log[1 + x y] + 
   7/8 Log[1 - z] + (7 Log[z])/8 - 7/4 Log[1 + y - 2 y z], (7 Log[4])/
   8 - 7/8 Log[1 - y] + (7 Log[y])/4 - 7/8 Log[1 + y] + 
   7/8 Log[1 - x y] + 7/8 Log[1 + x y] - 7/4 Log[1 - x y (1 - 2 z)] + 
   7/8 Log[1 - z] + (7 Log[z])/8, -((3 Log[4])/2) - 3 Log[x] - 
   3/2 Log[1 - y] - 3 Log[y] - 3/2 Log[1 + y] + 3/2 Log[1 - x y] + 
   3/2 Log[1 + x y] - 3/2 Log[1 - z] - (3 Log[z])/2 + 
   3 Log[1 + y - 2 y z], -Log[4] - 2 Log[x] - Log[1 - y] - 2 Log[y] - 
   Log[1 + y] + Log[1 - x y] + Log[1 + x y] - Log[1 - z] - Log[z] + 
   2 Log[1 + y - 2 y z], 
  0, -((3 Log[4])/2) + 3/2 Log[1 - y] - 3 Log[y] + 3/2 Log[1 + y] - 
   3/2 Log[1 - x y] - 3/2 Log[1 + x y] + 3 Log[1 - x y (1 - 2 z)] - 
   3/2 Log[1 - z] - (3 Log[z])/2, -Log[4] + Log[1 - y] - 2 Log[y] + 
   Log[1 + y] - Log[1 - x y] - Log[1 + x y] + 
   2 Log[1 - x y (1 - 2 z)] - Log[1 - z] - Log[z], 
  0, -Log[4] + Log[1 - y] - 2 Log[y] + Log[1 + y] - Log[1 - x y] - 
   Log[1 + x y] + 2 Log[1 - x y (1 - 2 z)] - Log[1 - z] - Log[z], 
  0, -Log[4] - 2 Log[x] - Log[1 - y] - 2 Log[y] - Log[1 + y] + 
   Log[1 - x y] + Log[1 + x y] - Log[1 - z] - Log[z] + 
   2 Log[1 + y - 2 y z], 0, 0, 0, 
  0, -Log[1 - y] + Log[1 + y] + Log[1 - x y] - Log[1 + x y] + 
   Log[1 - z] - Log[z], 0, 
  Log[4] - Log[1 - y] + 2 Log[y] - Log[1 + y] + Log[1 - x y] + 
   Log[1 + x y] - 2 Log[1 - x y (1 - 2 z)] + Log[1 - z] + Log[z], 0, 
  Log[4] + 2 Log[x] + Log[1 - y] + 2 Log[y] + Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + Log[1 - z] + Log[z] - 
   2 Log[1 + y - 2 y z], 0, 0, 0, 
  0, (5 Log[4])/2 + 3 Log[x] + 1/2 Log[1 - y] + 5 Log[y] + 
   1/2 Log[1 + y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] - 
   2 Log[1 - x y (1 - 2 z)] + 5/2 Log[1 - z] + (5 Log[z])/2 - 
   3 Log[1 + y - 2 y z], 
  Log[4]/4 + Log[x]/2 + 1/4 Log[1 - y] + Log[y]/2 + 1/4 Log[1 + y] - 
   1/4 Log[1 - x y] - 1/4 Log[1 + x y] + 1/4 Log[1 - z] + Log[z]/4 - 
   1/2 Log[1 + y - 2 y z], 
  Log[1 - y] - Log[1 + y] - Log[1 - x y] + Log[1 + x y] - Log[1 - z] +
    Log[z], -((5 Log[4])/2) - 2 Log[x] + 1/2 Log[1 - y] - 5 Log[y] + 
   1/2 Log[1 + y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 
   3 Log[1 - x y (1 - 2 z)] - 5/2 Log[1 - z] - (5 Log[z])/2 + 
   2 Log[1 + y - 2 y z], -(Log[4]/4) + 1/4 Log[1 - y] - Log[y]/2 + 
   1/4 Log[1 + y] - 1/4 Log[1 - x y] - 1/4 Log[1 + x y] + 
   1/2 Log[1 - x y (1 - 2 z)] - 1/4 Log[1 - z] - Log[z]/4, 0, 0, 0, 0,
   0, 0, 0, 0, 
  Log[4] + 2 Log[x] - 2 Log[1 + x] + 3 Log[1 - y] + 2 Log[y] + 
   3 Log[1 + y] - Log[1 - x y] - Log[1 + x y] + 
   4 Log[1 - x y (1 - 2 z)] + Log[1 - z] + Log[z] - 
   6 Log[1 - x y^2 + y (1 - x - 2 z + 2 x z)], -2 Log[4] + 
   2 Log[1 - y] - 4 Log[y] + 2 Log[1 + y] - 2 Log[1 - x y] - 
   2 Log[1 + x y] + 4 Log[1 - x y (1 - 2 z)] - 2 Log[1 - z] - 
   2 Log[z], -2 Log[4] - 4 Log[x] - 2 Log[1 - y] - 4 Log[y] - 
   2 Log[1 + y] + 2 Log[1 - x y] + 2 Log[1 + x y] - 2 Log[1 - z] - 
   2 Log[z] + 4 Log[1 + y - 2 y z], 
  2 Log[1 - y] - 2 Log[1 + y] - 2 Log[1 - x y] + 2 Log[1 + x y] - 
   2 Log[1 - z] + 2 Log[z], 0, 0, 0, 0, 0, 0, 
  0}, {Log[4] + (25 Log[x])/8 - 9/8 Log[1 + x] + 11/8 Log[1 - y] + 
   2 Log[y] + 11/8 Log[1 + y] - Log[1 - x y] - Log[1 + x y] + 
   Log[1 - z] + Log[z] - 13/8 Log[1 + y - 2 y z], -Log[4] - (
   3 Log[x])/2 + 9/8 Log[1 + x] + 1/4 Log[1 - y] - 2 Log[y] + 
   1/4 Log[1 + y] - 5/8 Log[1 - x y] - 5/8 Log[1 + x y] + 
   13/8 Log[1 - x y (1 - 2 z)] - Log[1 - z] - Log[z], 
  Log[4]/2 + (9 Log[x])/8 - 3/4 Log[1 + x] + 1/8 Log[1 - y] + 
   Log[y] + 1/8 Log[1 + y] + 1/8 Log[1 - x y] + 1/8 Log[1 + x y] - 
   5/8 Log[1 - x y (1 - 2 z)] + 1/2 Log[1 - z] + Log[z]/2 - 
   1/8 Log[1 + y - 2 y z], -(Log[4]/2) - (13 Log[x])/8 + 
   5/8 Log[1 + x] - 7/8 Log[1 - y] - Log[y] - 7/8 Log[1 + y] + 
   1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] - Log[z]/2 + 
   9/8 Log[1 + y - 2 y z], -(Log[4]/2) - Log[x]/2 + 5/8 Log[1 + x] + 
   1/4 Log[1 - y] - Log[y] + 1/4 Log[1 + y] - 5/8 Log[1 - x y] - 
   5/8 Log[1 + x y] + 9/8 Log[1 - x y (1 - 2 z)] - 1/2 Log[1 - z] - 
   Log[z]/2, (5 Log[4])/2 + (13 Log[x])/2 - 3/2 Log[1 + x] + 
   3/2 Log[1 - y] + 5 Log[y] + 3/2 Log[1 + y] - 5/2 Log[1 - x y] - 
   5/2 Log[1 + x y] + 5/2 Log[1 - z] + (5 Log[z])/2 - 
   3/2 Log[1 + y - 2 y z], -Log[4] - Log[x] - Log[1 + x] + 
   Log[1 - y] - 2 Log[y] + Log[1 + y] + Log[1 - x y] + Log[1 + x y] - 
   Log[1 - z] - Log[z] - Log[1 + y - 2 y z], 0, 
  3 Log[4] + 6 Log[x] - 3/2 Log[1 + x] + 6 Log[y] - 
   3/2 Log[1 - x y] - 3/2 Log[1 + x y] - 3/2 Log[1 - x y (1 - 2 z)] + 
   3 Log[1 - z] + 3 Log[z], -(Log[4]/2) - 3 Log[x] - Log[1 + x] - 
   Log[1 - y] - Log[y] - Log[1 + y] + 7/2 Log[1 - x y] + 
   7/2 Log[1 + x y] - 3 Log[1 - x y (1 - 2 z)] - 1/2 Log[1 - z] - 
   Log[z]/2, 
  1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 1/2 Log[1 - z] - Log[z]/2, 
  Log[4] + 2 Log[x] - Log[1 + x] + 2 Log[y] - Log[1 - x y (1 - 2 z)] +
    Log[1 - z] + Log[z], -(1/2) Log[1 - x y] + 1/2 Log[1 + x y] - 
   1/2 Log[1 - z] + Log[z]/2, 
  Log[4] + 3 Log[x] - Log[1 + x] + Log[1 - y] + 2 Log[y] + 
   Log[1 + y] - Log[1 - x y] - Log[1 + x y] + Log[1 - z] + Log[z] - 
   Log[1 + y - 2 y z], 0, 0, 0, 0, 
  Log[1 - y] - Log[1 + y] - 2 Log[1 - x y] + 2 Log[1 + x y] - 
   2 Log[1 - z] + 2 Log[z], 
  Log[4]/2 + Log[x] + Log[y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 
   1/2 Log[1 - z] + Log[z]/2, -Log[4] - 2 Log[x] - 2 Log[y] + 
   Log[1 - x y] + Log[1 + x y] - Log[1 - z] - Log[z], 
  Log[4]/2 + Log[x] + Log[y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] + 
   1/2 Log[1 - z] + Log[z]/2, -((3 Log[4])/2) - 3 Log[x] - 
   Log[1 - y] - 3 Log[y] - Log[1 + y] + 3/2 Log[1 - x y] + 
   3/2 Log[1 + x y] - 3/2 Log[1 - z] - (3 Log[z])/2 + 
   2 Log[1 + y - 2 y z], 0, 0, 0, 
  0, -2 Log[4] - (7 Log[x])/2 - 1/2 Log[1 + x] - 1/2 Log[1 - y] - 
   4 Log[y] - 1/2 Log[1 + y] + 4 Log[1 - x y (1 - 2 z)] - 
   2 Log[1 - z] - 2 Log[z] + 3/2 Log[1 + y - 2 y z], -(Log[x]/4) + 
   1/4 Log[1 + x] - 1/4 Log[1 - y] - 1/4 Log[1 + y] + 
   1/4 Log[1 + y (1 - 2 z)], -Log[1 - y] + Log[1 + y] + Log[1 - x y] -
    Log[1 + x y] + Log[1 - z] - Log[z], 
  2 Log[4] + 2 Log[x] + 1/2 Log[1 + x] + Log[1 - y] + 4 Log[y] + 
   Log[1 + y] - 1/2 Log[1 - x y] - 1/2 Log[1 + x y] - 
   4 Log[1 + y (1 - 2 z)] - 3/2 Log[1 - x y (1 - 2 z)] + 
   2 Log[1 - z] + 2 Log[z], -(1/4) Log[1 + x] + 1/4 Log[1 - x y] + 
   1/4 Log[1 + x y] - 1/4 Log[1 - x y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0,
   0, -2 Log[x] + 2 Log[1 + x] - 3 Log[1 - y] - 3 Log[1 + y] - 
   4 Log[1 - x y (1 - 2 z)] + 
   4 Log[1 - x y^2 + y (1 - x - 2 z + 2 x z)], 
  2 Log[4] - 2 Log[1 - y] + 4 Log[y] - 2 Log[1 + y] - 
   4 Log[1 - x y (1 - 2 z)] + 2 Log[1 - z] + 2 Log[z], 
  Log[4] + 4 Log[x] - 2 Log[1 + x] + 2 Log[1 - y] + 2 Log[y] + 
   2 Log[1 + y] - Log[1 - x y] - Log[1 + x y] + Log[1 - z] + Log[z] - 
   2 Log[1 + y - 2 y z], -2 Log[1 - y] + 2 Log[1 + y] + Log[1 - x y] -
    Log[1 + x y] + Log[1 - z] - Log[z], 0, 0, 0, 0, 0, 0, 
  0}, {-((3 Log[4])/8) - (9 Log[x])/8 - 9/8 Log[1 + x] - 
   3/4 Log[1 - y] - (3 Log[y])/4 - 3/4 Log[1 + y] + 
   9/8 Log[1 - x y] + 9/8 Log[1 + x y] - 3/8 Log[1 - z] - (3 Log[z])/
   8 + 9/8 Log[1 + y - 2 y z], (3 Log[4])/8 + 9/8 Log[1 + x] - 
   3/8 Log[1 - y] + (3 Log[y])/4 - 3/8 Log[1 + y] - 
   9/8 Log[1 - x y (1 - 2 z)] + 3/8 Log[1 - z] + (3 Log[z])/
   8, -(Log[4]/4) - Log[x]/8 - 3/4 Log[1 + x] + 1/8 Log[1 - y] - 
   Log[y]/2 + 1/8 Log[1 + y] + 1/8 Log[1 - x y] + 1/8 Log[1 + x y] + 
   5/8 Log[1 - x y (1 - 2 z)] - 1/4 Log[1 - z] - Log[z]/4 + 
   1/8 Log[1 + y - 2 y z], (3 Log[4])/8 + (5 Log[x])/8 + 
   5/8 Log[1 + x] + 1/4 Log[1 - y] + (3 Log[y])/4 + 1/4 Log[1 + y] - 
   5/8 Log[1 - x y] - 5/8 Log[1 + x y] + 3/8 Log[1 - z] + (3 Log[z])/
   8 - 5/8 Log[1 + y - 2 y z], (3 Log[4])/8 + 5/8 Log[1 + x] - 
   3/8 Log[1 - y] + (3 Log[y])/4 - 3/8 Log[1 + y] - 
   5/8 Log[1 - x y (1 - 2 z)] + 3/8 Log[1 - z] + (3 Log[z])/
   8, -((3 Log[x])/2) - 3/2 Log[1 + x] - 3/2 Log[1 - y] - 
   3/2 Log[1 + y] + 3/2 Log[1 - x y] + 3/2 Log[1 + x y] + 
   3/2 Log[1 + y - 2 y z], 
  Log[x] - Log[1 + x] + Log[1 - y] + Log[1 + y] - 
   Log[1 + y (1 - 2 z)], 
  0, -(Log[4]/2) - 3/2 Log[1 + x] + 1/2 Log[1 - y] - Log[y] + 
   1/2 Log[1 + y] + 3/2 Log[1 - x y (1 - 2 z)] - 1/2 Log[1 - z] - 
   Log[z]/2, -(Log[4]/2) - Log[1 + x] + 1/2 Log[1 - y] - Log[y] + 
   1/2 Log[1 + y] + Log[1 - x y (1 - 2 z)] - 1/2 Log[1 - z] - Log[z]/
   2, -(1/2) Log[1 - y] + 1/2 Log[1 + y] + 1/2 Log[1 - z] - Log[z]/
   2, -Log[1 + x] + Log[1 - x y (1 - 2 z)], 
  1/2 Log[1 - y] - 1/2 Log[1 + y] - 1/2 Log[1 - z] + Log[z]/
   2, -Log[x] - Log[1 + x] - Log[1 - y] - Log[1 + y] + Log[1 - x y] + 
   Log[1 + x y] + Log[1 + y - 2 y z], 0, 0, 0, 
  0, -2 Log[1 - y] + 2 Log[1 + y] + 2 Log[1 - z] - 2 Log[z], 
  Log[4]/2 - 1/2 Log[1 - y] + Log[y] - 1/2 Log[1 + y] + 
   1/2 Log[1 - z] + Log[z]/2, 
  0, -(Log[4]/2) + 1/2 Log[1 - y] - Log[y] + 1/2 Log[1 + y] - 
   1/2 Log[1 - z] - Log[z]/2, 
  Log[4]/2 + 2 Log[x] + 3/2 Log[1 - y] + Log[y] + 3/2 Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + 1/2 Log[1 - z] + Log[z]/2 - 
   2 Log[1 + y - 2 y z], 0, 0, 0, 0, 
  Log[4]/2 + (3 Log[x])/2 - 1/2 Log[1 + x] + Log[1 - y] + Log[y] + 
   Log[1 + y] - 3/2 Log[1 - x y] - 3/2 Log[1 + x y] + 
   2 Log[1 - x y (1 - 2 z)] + 1/2 Log[1 - z] + Log[z]/2 - 
   3/2 Log[1 + y - 2 y z], 
  Log[4]/4 + Log[x]/4 + 1/4 Log[1 + x] + Log[y]/2 - 
   1/4 Log[1 - x y] - 1/4 Log[1 + x y] + 1/4 Log[1 - z] + Log[z]/4 - 
   1/4 Log[1 + y - 2 y z], 
  Log[1 - y] - Log[1 + y] - Log[1 - z] + Log[z], -(Log[4]/2) - 
   2 Log[x] + 1/2 Log[1 + x] + 1/2 Log[1 - y] - Log[y] + 
   1/2 Log[1 + y] + 3/2 Log[1 - x y (1 - 2 z)] - 1/2 Log[1 - z] - 
   Log[z]/2 - 2 Log[1 + y - 2 y z], -(Log[4]/4) - 1/4 Log[1 + x] + 
   1/4 Log[1 - y] - Log[y]/2 + 1/4 Log[1 + y] + 
   1/4 Log[1 - x y (1 - 2 z)] - 1/4 Log[1 - z] - Log[z]/4, 0, 0, 0, 0,
   0, 0, 0, 0, 
  2 Log[x] - 2 Log[1 + x] + 2 Log[1 - y] + 2 Log[1 + y] + 
   2 Log[1 - x y (1 - 2 z)] - 
   2 Log[1 - x y^2 + y (1 - x - 2 z + 2 x z)], -Log[4] - 
   2 Log[1 + x] + Log[1 - y] - 2 Log[y] + Log[1 + y] + 
   2 Log[1 - x y (1 - 2 z)] - Log[1 - z] - Log[z], -4 Log[x] - 
   2 Log[1 - y] - 2 Log[1 + y], 
  Log[1 - y] - Log[1 + y] - Log[1 - z] + Log[z], 0, 0, 0, 0, 0, 0, 
  0}, {1/8 Log[1 - y] - 1/8 Log[1 + y] + 5/8 Log[1 - x y] - 
   5/8 Log[1 + x y] - 7/8 Log[1 - z] + (7 Log[z])/8, 
  9/8 Log[1 - y] - 9/8 Log[1 + y] + 5/8 Log[1 - x y] - 
   5/8 Log[1 + x y] + 7/8 Log[1 - z] - (7 Log[z])/
   8, -(1/2) Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - x y] + 
   1/2 Log[1 + x y] - 3/4 Log[1 - z] + (3 Log[z])/
   4, -(1/8) Log[1 - y] + 1/8 Log[1 + y] - 5/8 Log[1 - x y] + 
   5/8 Log[1 + x y] + 3/8 Log[1 - z] - (3 Log[z])/8, 
  5/8 Log[1 - y] - 5/8 Log[1 + y] + 1/8 Log[1 - x y] - 
   1/8 Log[1 + x y] + 3/8 Log[1 - z] - (3 Log[z])/
   8, -(1/2) Log[1 - x y] + 1/2 Log[1 + x y] - Log[1 - z] + Log[z], 
  Log[1 - y] - Log[1 + y] + 2 Log[1 - x y] - 2 Log[1 + x y], 
  0, -(1/2) Log[1 - y] + 1/2 Log[1 + y] - 3/2 Log[1 - x y] + 
   3/2 Log[1 + x y] - 1/2 Log[1 - z] + Log[z]/2, -(1/2) Log[1 - y] + 
   1/2 Log[1 + y] + Log[1 - x y] - Log[1 + x y] + 1/2 Log[1 - z] - 
   Log[z]/2, 
  0, -Log[1 - y] + Log[1 + y] - Log[1 - x y] + Log[1 + x y] - 
   Log[1 - z] + Log[z], 
  Log[x] + 1/2 Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y], -Log[1 - z] + Log[z], 0, 0, 0, 0, 
  Log[4] + 2 Log[1 + x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] - Log[1 - z] - 
   Log[z], -(1/2) Log[1 - y] + 1/2 Log[1 + y] - 1/2 Log[1 - z] + 
   Log[z]/2, 
  Log[1 - y] - Log[1 + y] + Log[1 - x y] - Log[1 + x y] + Log[1 - z] -
    Log[z], 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + 1/2 Log[1 - z] - Log[z]/2, 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + 1/2 Log[1 - z] - Log[z]/2, 0, 0, 
  0, 0, 1/2 Log[1 - y] - 1/2 Log[1 + y] - 3/2 Log[1 - x y] + 
   3/2 Log[1 + x y] + 1/2 Log[1 - z] - Log[z]/2, -(1/4) Log[1 - y] + 
   1/4 Log[1 + y] - 1/4 Log[1 - x y] + 1/4 Log[1 + x y] + 
   1/4 Log[1 - z] - Log[z]/4, -2 Log[1 + x] + Log[1 - x y] + 
   Log[1 + x y], -(3/2) Log[1 - y] + 3/2 Log[1 + y] + 
   1/2 Log[1 - x y] - 1/2 Log[1 + x y] - 1/2 Log[1 - z] + Log[z]/
   2, -(1/4) Log[1 - y] + 1/4 Log[1 + y] - 1/4 Log[1 - x y] + 
   1/4 Log[1 + x y] - 1/4 Log[1 - z] + Log[z]/4, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[1 - y] + Log[1 + y], -Log[1 - y] + Log[1 + y] - Log[1 - z] +
    Log[z], Log[1 - x y] - Log[1 + x y] - Log[1 - z] + Log[z], 
  Log[4] - 2 Log[1 + x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y], 0, 0, 0, 0, 0, 0, 
  0}, {(3 Log[4])/8 + (3 Log[x])/4 + (3 Log[y])/4 - 
   3/8 Log[1 - x y] - 3/8 Log[1 + x y] + 3/8 Log[1 - z] + (3 Log[z])/
   8, 0, Log[4]/8 + Log[x]/4 + Log[y]/4 - 1/8 Log[1 - x y] - 
   1/8 Log[1 + x y] + 1/8 Log[1 - z] + Log[z]/8, -(Log[4]/8) - Log[x]/
   4 - Log[y]/4 + 1/8 Log[1 - x y] + 1/8 Log[1 + x y] - 
   1/8 Log[1 - z] - Log[z]/8, -(Log[4]/4) - Log[x]/2 - Log[y]/2 + 
   1/4 Log[1 - x y] + 1/4 Log[1 + x y] - 1/4 Log[1 - z] - Log[z]/4, (
   3 Log[4])/2 + 3 Log[x] + 3 Log[y] - 3/2 Log[1 - x y] - 
   3/2 Log[1 + x y] + 3/2 Log[1 - z] + (3 Log[z])/2, 0, 0, 0, 0, 0, 
  0, -Log[1 - x y] + Log[1 + x y] + Log[1 - z] - Log[z], 
  Log[4] + 2 Log[x] + 2 Log[y] - Log[1 - x y] - Log[1 + x y] + 
   Log[1 - z] + Log[z], -Log[4] - 2 Log[x] - 2 Log[y] + Log[1 - x y] +
    Log[1 + x y] - Log[1 - z] - Log[z], 0, 
  1/2 Log[1 - x y] - 1/2 Log[1 + x y] - 1/2 Log[1 - z] + Log[z]/2, 
  Log[4] + 2 Log[x] + 2 Log[y] - Log[1 - x y] - Log[1 + x y] + 
   Log[1 - z] + Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, (3 Log[4])/2 + 3 Log[x] + 3 Log[y] - 3/2 Log[1 - x y] - 
   3/2 Log[1 + x y] + 3/2 Log[1 - z] + (3 Log[z])/2, -(Log[4]/4) + 
   Log[x]/2 - Log[y]/2 - 3/4 Log[1 - x y] - 3/4 Log[1 + x y] - 
   1/4 Log[1 - z] - Log[z]/4 + Log[1 + y + x y (1 + y - 2 z) - 2 y z],
   0, 0, 0, -Log[x] + Log[1 - x y] + Log[1 + x y] - 
   Log[1 + y + x y (1 + y - 2 z) - 2 y z], 
  0, -Log[1 - x y] + Log[1 + x y] + Log[1 - z] - Log[z], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 
  Log[4] + 2 Log[x] - 2 Log[1 + x] + 2 Log[y] - Log[1 - x y] - 
   Log[1 + x y] - 2 Log[1 + x y (1 - 2 z)] + Log[1 - z] + Log[z], 0, 
  0, 0, 0, 0, 
  0}, {(3 Log[4])/8 - 3/8 Log[1 - y] + (3 Log[y])/4 - 
   3/8 Log[1 + y] + 3/8 Log[1 - z] + (3 Log[z])/8, 
  0, (5 Log[4])/8 - 5/8 Log[1 - y] + (5 Log[y])/4 - 5/8 Log[1 + y] + 
   5/8 Log[1 - z] + (5 Log[z])/8, -(Log[4]/4) + 1/4 Log[1 - y] - 
   Log[y]/2 + 1/4 Log[1 + y] - 1/4 Log[1 - z] - Log[z]/
   4, -(Log[4]/8) + 1/8 Log[1 - y] - Log[y]/4 + 1/8 Log[1 + y] - 
   1/8 Log[1 - z] - Log[z]/8, 
  0, (3 Log[4])/2 - 3/2 Log[1 - y] + 3 Log[y] - 3/2 Log[1 + y] + 
   3/2 Log[1 - z] + (3 Log[z])/2, 0, 0, 
  0, -Log[1 - y] + Log[1 + y] + Log[1 - z] - Log[z], 
  Log[4] - Log[1 - y] + 2 Log[y] - Log[1 + y] + Log[1 - z] + Log[z], 
  0, 0, 0, -Log[4] + Log[1 - y] - 2 Log[y] + Log[1 + y] - Log[1 - z] -
    Log[z], 
  1/2 Log[1 - y] - 1/2 Log[1 + y] - 1/2 Log[1 - z] + Log[z]/2, 
  Log[4] - Log[1 - y] + 2 Log[y] - Log[1 + y] + Log[1 - z] + Log[z], 
  0, 0, 0, 0, 
  0, -((3 Log[4])/2) + 3/2 Log[1 - y] - 3 Log[y] + 3/2 Log[1 + y] - 
   3/2 Log[1 - z] - (3 Log[z])/2, -(Log[4]/4) - Log[x] - 
   3/4 Log[1 - y] - Log[y]/2 - 3/4 Log[1 + y] - 1/4 Log[1 - z] - 
   Log[z]/4 + Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 0, 0, 0, 0, 
  0, 0, Log[x] + Log[1 - y] + Log[1 + y] - 
   Log[1 + y + x y (1 + y - 2 z) - 2 y z], -Log[1 - y] + Log[1 + y] + 
   Log[1 - z] - Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[4] - 2 Log[x] - 2 Log[1 + x] - Log[1 - y] + 2 Log[y] - 
   Log[1 + y] + Log[1 - z] + Log[z] - 2 Log[1 + y - 2 y z], 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4 Log[1 - x y] - 4 Log[1 + x y], 0, 4 Log[1 - y] - 4 Log[1 + y], 0, 
  0, 0, -4 Log[1 - y] + 4 Log[1 + y] - 4 Log[1 - x y] + 
   4 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4 Log[1 - y] - 4 Log[1 + y] + 4 Log[1 - x y] - 4 Log[1 + x y], 0, 0,
   0, -4 Log[1 - y] + 4 Log[1 + y], -4 Log[1 - x y] + 4 Log[1 + x y], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[4] - 2 Log[x] - 2 Log[1 + x] - 2 Log[y], 0, 0, 0, 
  0}, {0, -((3 Log[4])/8) + 3/8 Log[1 - y] - (3 Log[y])/4 + 
   3/8 Log[1 + y] - 3/8 Log[1 - z] - (3 Log[z])/8, (5 Log[4])/8 - 
   5/8 Log[1 - y] + (5 Log[y])/4 - 5/8 Log[1 + y] + 5/8 Log[1 - z] + (
   5 Log[z])/8, -(Log[4]/4) + 1/4 Log[1 - y] - Log[y]/2 + 
   1/4 Log[1 + y] - 1/4 Log[1 - z] - Log[z]/4, -(Log[4]/8) + 
   1/8 Log[1 - y] - Log[y]/4 + 1/8 Log[1 + y] - 1/8 Log[1 - z] - 
   Log[z]/8, 0, 0, 
  0, (3 Log[4])/2 - 3/2 Log[1 - y] + 3 Log[y] - 3/2 Log[1 + y] + 
   3/2 Log[1 - z] + (3 Log[z])/2, 
  0, -Log[1 - y] + Log[1 + y] - Log[1 - z] + Log[z], 
  Log[4] - Log[1 - y] + 2 Log[y] - Log[1 + y] + Log[1 - z] + Log[z], 
  0, 0, 0, -Log[4] + Log[1 - y] - 2 Log[y] + Log[1 + y] - Log[1 - z] -
    Log[z], 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + 1/2 Log[1 - z] - Log[z]/2, 
  Log[4] - Log[1 - y] + 2 Log[y] - Log[1 + y] + Log[1 - z] + Log[z], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -((3 Log[4])/2) + 3/2 Log[1 - y] - 3 Log[y] + 3/2 Log[1 + y] - 
   3/2 Log[1 - z] - (3 Log[z])/2, 
  Log[4]/4 + Log[x] + 3/4 Log[1 - y] + Log[y]/2 + 3/4 Log[1 + y] - 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 1/4 Log[1 - z] + Log[z]/4, 
  0, -Log[1 - y] + Log[1 + y] - Log[1 - z] + Log[z], 
  0, -Log[x] - Log[1 - y] - Log[1 + y] + 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,
   0, Log[4] - 2 Log[x] - 2 Log[1 + x] - Log[1 - y] + 2 Log[y] - 
   Log[1 + y] + Log[1 - z] + Log[z] - 2 Log[1 - y + 2 y z], 0, 0, 
  0}, {0, (3 Log[4])/8 + (3 Log[x])/4 + (3 Log[y])/4 - 
   3/8 Log[1 - x y] - 3/8 Log[1 + x y] + 3/8 Log[1 - z] + (3 Log[z])/
   8, -(Log[4]/8) - Log[x]/4 - Log[y]/4 + 1/8 Log[1 - x y] + 
   1/8 Log[1 + x y] - 1/8 Log[1 - z] - Log[z]/8, 
  Log[4]/8 + Log[x]/4 + Log[y]/4 - 1/8 Log[1 - x y] - 
   1/8 Log[1 + x y] + 1/8 Log[1 - z] + Log[z]/8, 
  Log[4]/4 + Log[x]/2 + Log[y]/2 - 1/4 Log[1 - x y] - 
   1/4 Log[1 + x y] + 1/4 Log[1 - z] + Log[z]/4, 0, 0, 0, 
  0, -((3 Log[4])/2) - 3 Log[x] - 3 Log[y] + 3/2 Log[1 - x y] + 
   3/2 Log[1 + x y] - 3/2 Log[1 - z] - (3 Log[z])/2, 0, 0, 
  Log[1 - x y] - Log[1 + x y] + Log[1 - z] - Log[z], -Log[4] - 
   2 Log[x] - 2 Log[y] + Log[1 - x y] + Log[1 + x y] - Log[1 - z] - 
   Log[z], Log[4] + 2 Log[x] + 2 Log[y] - Log[1 - x y] - 
   Log[1 + x y] + Log[1 - z] + Log[z], 
  0, -(1/2) Log[1 - x y] + 1/2 Log[1 + x y] - 1/2 Log[1 - z] + Log[z]/
   2, -Log[4] - 2 Log[x] - 2 Log[y] + Log[1 - x y] + Log[1 + x y] - 
   Log[1 - z] - Log[z], 0, 0, 0, 0, 0, 0, 
  0, (3 Log[4])/2 + 3 Log[x] + 3 Log[y] - 3/2 Log[1 - x y] - 
   3/2 Log[1 + x y] + 3/2 Log[1 - z] + (3 Log[z])/2, -(Log[4]/4) + 
   Log[x]/2 - Log[y]/2 - 3/4 Log[1 - x y] - 3/4 Log[1 + x y] + 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)] - 1/4 Log[1 - z] - Log[z]/4, 
  0, 0, 0, 0, 0, 0, 0, 
  Log[1 - x y] - Log[1 + x y] + Log[1 - z] - Log[z], -Log[x] + 
   Log[1 - x y] + Log[1 + x y] - Log[1 + x y^2 - (1 + x) y (1 - 2 z)],
   0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[4] + 2 Log[x] - 2 Log[1 + x] + 2 Log[y] - Log[1 - x y] - 
   Log[1 + x y] - 2 Log[1 - x y (1 - 2 z)] + Log[1 - z] + Log[z], 0, 
  0}, {(11 Log[4])/8 + (11 Log[x])/8 - 11/8 Log[1 - y] + (11 Log[y])/
   4 - 11/8 Log[1 + y] - 11/8 Log[1 - x y] - 11/8 Log[1 + x y] + 
   11/8 Log[1 + x y (1 - 2 z)] + 11/8 Log[1 - z] + (11 Log[z])/8 + 
   11/8 Log[1 + y - 2 y z], -((9 Log[4])/8) - (7 Log[x])/8 + 
   9/8 Log[1 - y] - (9 Log[y])/4 + 9/8 Log[1 + y] + 
   9/8 Log[1 - x y] + 9/8 Log[1 + x y] - 
   11/8 Log[1 - x y (1 - 2 z)] - 9/8 Log[1 - z] - (9 Log[z])/8 - 
   7/8 Log[1 - y + 2 y z], (3 Log[4])/4 + Log[x]/4 - 
   3/4 Log[1 - y] + (3 Log[y])/2 - 3/4 Log[1 + y] - 
   3/4 Log[1 - x y] - 3/4 Log[1 + x y] + 5/8 Log[1 - x y (1 - 2 z)] + 
   5/8 Log[1 + x y (1 - 2 z)] + 3/4 Log[1 - z] + (3 Log[z])/4 + 
   1/8 Log[1 + y - 2 y z] + 
   1/8 Log[1 - y + 2 y z], -((5 Log[4])/8) - (5 Log[x])/4 + 
   5/8 Log[1 - y] - (5 Log[y])/4 + 5/8 Log[1 + y] + 
   5/8 Log[1 - x y] + 5/8 Log[1 + x y] - 5/8 Log[1 - z] - (5 Log[z])/
   8 - 7/8 Log[1 + y - 2 y z] - 
   3/8 Log[1 - y + 2 y z], -((7 Log[4])/8) + 7/8 Log[1 - y] - (
   7 Log[y])/4 + 7/8 Log[1 + y] + 7/8 Log[1 - x y] + 
   7/8 Log[1 + x y] - 7/8 Log[1 - x y (1 - 2 z)] - 
   7/8 Log[1 + x y (1 - 2 z)] - 7/8 Log[1 - z] - (7 Log[z])/8, (
   11 Log[4])/4 + (3 Log[x])/2 - 11/4 Log[1 - y] + (11 Log[y])/2 - 
   11/4 Log[1 + y] - 11/4 Log[1 - x y] - 11/4 Log[1 + x y] + 
   4 Log[1 + x y (1 - 2 z)] + 11/4 Log[1 - z] + (11 Log[z])/4 + 
   3/2 Log[1 + y - 2 y z], -(Log[4]/4) + Log[x] + 1/4 Log[1 - y] - 
   Log[y]/2 + 1/4 Log[1 + y] + 1/4 Log[1 - x y] + 1/4 Log[1 + x y] - 
   3/2 Log[1 + x y (1 - 2 z)] - 1/4 Log[1 - z] - Log[z]/4 + 
   Log[1 + y - 2 y z], 
  0, (7 Log[4])/4 - Log[x] - 7/4 Log[1 - y] + (7 Log[y])/2 - 
   7/4 Log[1 + y] - 7/4 Log[1 - x y] - 7/4 Log[1 + x y] + 
   3/2 Log[1 - x y (1 - 2 z)] + 3 Log[1 + x y (1 - 2 z)] + 
   7/4 Log[1 - z] + (7 Log[z])/4 - Log[1 - y + 2 y z], -(Log[4]/4) + (
   3 Log[x])/2 + 1/4 Log[1 - y] - Log[y]/2 + 1/4 Log[1 + y] + 
   1/4 Log[1 - x y] + 1/4 Log[1 + x y] + Log[1 - x y (1 - 2 z)] - 
   3 Log[1 + x y (1 - 2 z)] - 1/4 Log[1 - z] - Log[z]/4 + 
   3/2 Log[1 - y + 2 y z], 0, 
  Log[4] - Log[1 - y] + 2 Log[y] - Log[1 + y] - Log[1 - x y] - 
   Log[1 + x y] + Log[1 - x y (1 - 2 z)] + Log[1 + x y (1 - 2 z)] + 
   Log[1 - z] + Log[z], 0, 
  Log[4] + 2 Log[x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + Log[1 - z] + Log[z] + 
   Log[1 + y - 2 y z] + Log[1 - y + 2 y z], 0, 0, 0, 0, 
  Log[1 - y] - Log[1 + y] - Log[1 - x y] + Log[1 + x y], 
  2 Log[4] + 2 Log[x] - Log[1 - y] + 4 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + 2 Log[1 - z] + 2 Log[z], -Log[4] + 
   Log[1 - y] - 2 Log[y] + Log[1 + y] + Log[1 - x y] + Log[1 + x y] - 
   Log[1 - x y (1 - 2 z)] - Log[1 + x y (1 - 2 z)] - Log[1 - z] - 
   Log[z], -Log[x] - Log[1 - y (1 - 2 z)] + 
   Log[1 + x y (1 - 2 z)], -Log[4] - Log[x] + Log[1 - y] - 2 Log[y] + 
   Log[1 + y] + Log[1 - x y] + Log[1 + x y] - Log[1 + x y (1 - 2 z)] -
    Log[1 - z] - Log[z] - Log[1 + y - 2 y z], 
  Log[4]/4 - Log[x] - 1/4 Log[1 - y] + Log[y]/2 - 1/4 Log[1 + y] - 
   1/4 Log[1 - x y] - 1/4 Log[1 + x y] + 3/2 Log[1 + x y (1 - 2 z)] + 
   1/4 Log[1 - z] + Log[z]/4 - Log[1 - y + 2 y z], -(Log[4]/8) - 
   3/8 Log[1 - y] - Log[y]/4 - 3/8 Log[1 + y] - 3/8 Log[1 - x y] - 
   3/8 Log[1 + x y] - 1/4 Log[1 + x y (1 - 2 z)] - 1/8 Log[1 - z] - 
   Log[z]/8 + Log[1 + y + x y (1 + y - 2 z) - 2 y z], 
  Log[4]/4 - Log[x]/2 - 1/4 Log[1 - y] + Log[y]/2 - 1/4 Log[1 + y] - 
   1/4 Log[1 - x y] - 1/4 Log[1 + x y] + Log[1 + x y (1 - 2 z)] + 
   1/4 Log[1 - z] + Log[z]/4 - 1/2 Log[1 - y + 2 y z], 
  Log[4]/8 + Log[x]/4 + 3/8 Log[1 - y] + Log[y]/4 + 3/8 Log[1 + y] + 
   3/8 Log[1 - x y] + 3/8 Log[1 + x y] - 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 1/8 Log[1 - z] + Log[z]/8 + 
   1/4 Log[1 - y + 2 y z], -((5 Log[4])/4) - (3 Log[x])/2 + 
   5/4 Log[1 - y] - (5 Log[y])/2 + 5/4 Log[1 + y] + 
   5/4 Log[1 - x y] + 5/4 Log[1 + x y] - Log[1 - x y (1 - 2 z)] - 
   5/4 Log[1 - z] - (5 Log[z])/4 - 
   3/2 Log[1 + y - 2 y z], -(Log[4]/8) - Log[x]/4 - 3/8 Log[1 - y] - 
   Log[y]/4 - 3/8 Log[1 + y] - 3/8 Log[1 - x y] - 3/8 Log[1 + x y] - 
   1/8 Log[1 - z] - Log[z]/8 - 1/4 Log[1 + y - 2 y z] + 
   Log[1 + y + x y (1 + y - 2 z) - 2 y z], -Log[1 - y] + Log[1 + y] + 
   Log[1 - x y] - Log[1 + x y], (5 Log[4])/4 + Log[x] - 
   5/4 Log[1 - y] + (5 Log[y])/2 - 5/4 Log[1 + y] - 
   5/4 Log[1 - x y] - 5/4 Log[1 + x y] + 3/2 Log[1 - x y (1 - 2 z)] + 
   5/4 Log[1 - z] + (5 Log[z])/4 + Log[1 + y - 2 y z], 
  Log[4]/8 + 3/8 Log[1 - y] + Log[y]/4 + 3/8 Log[1 + y] + 
   3/8 Log[1 - x y] + 3/8 Log[1 + x y] + 1/4 Log[1 - x y (1 - 2 z)] - 
   Log[1 + x y^2 - (1 + x) y (1 - 2 z)] + 1/8 Log[1 - z] + Log[z]/8, 
  Log[1 - y] + Log[1 + y] + Log[1 - x y] + Log[1 + x y] - 
   2 Log[1 + y + x y (1 + y - 2 z) - 2 y z], 0, 
  0, -Log[1 - y] - Log[1 + y] - Log[1 - x y] - Log[1 + x y] + 
   2 Log[1 + x y^2 - (1 + x) y (1 - 2 z)], 
  Log[4] + 2 Log[x] + 1/2 Log[1 - y] + 2 Log[y] + 1/2 Log[1 + y] + 
   1/2 Log[1 - x y] + 1/2 Log[1 + x y] - 
   Log[1 - x y^2 - (1 - x) y (1 - 2 z)] - 2 Log[1 + x y (1 - 2 z)] + 
   Log[1 - z] + Log[z], -Log[4] + Log[1 - y] - 2 Log[y] + Log[1 + y] +
    Log[1 - x y] + Log[1 + x y] - 2 Log[1 + x y (1 - 2 z)] - 
   Log[1 - z] - Log[z], 
  Log[4] + 2 Log[x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + Log[1 - z] + Log[z] + 
   2 Log[1 - y + 2 y z], -Log[1 - y] + Log[1 + y] + Log[1 - x y] - 
   Log[1 + x y] - Log[1 - z] + Log[z], -Log[4] - 2 Log[x] - 
   1/2 Log[1 - y] - 2 Log[y] - 1/2 Log[1 + y] - 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y] + 2 Log[1 - x y (1 - 2 z)] - Log[1 - z] - Log[z] +
    Log[1 - x y^2 + y (1 - x - 2 z + 2 x z)], 
  Log[4] - Log[1 - y] + 2 Log[y] - Log[1 + y] - Log[1 - x y] - 
   Log[1 + x y] + 2 Log[1 - x y (1 - 2 z)] + Log[1 - z] + Log[z], 
  Log[4] + 2 Log[x] - Log[1 - y] + 2 Log[y] - Log[1 + y] - 
   Log[1 - x y] - Log[1 + x y] + Log[1 - z] + Log[z] + 
   2 Log[1 + y - 2 y z], -Log[1 - y] + Log[1 + y] + Log[1 - x y] - 
   Log[1 + x y] + Log[1 - z] - Log[z], -Log[1 - x y] - Log[1 + x y] + 
   2 Log[1 + x y (1 - 2 z)], -Log[1 - y] - Log[1 + y] + 
   2 Log[1 + y - 2 y z], -(1/2) Log[1 - z] - Log[z]/2, -Log[1 - y] - 
   Log[1 + y] + 2 Log[1 - y + 2 y z], 
  Log[1 - x y] + Log[1 + x y] - 2 Log[1 - x y (1 - 2 z)], -Log[4] - 
   2 Log[x] - 2 Log[1 + x] - 2 Log[y] - Log[1 - z] - Log[z], 
  Log[1 - z] - Log[z]}, {11/4 Log[1 - y] - 11/4 Log[1 + y] + 
   11/4 Log[1 - x y] - 11/4 Log[1 + x y], 
  7/4 Log[1 - y] - 7/4 Log[1 + y] + 11/4 Log[1 - x y] - 
   11/4 Log[1 + x y], 0, -Log[1 - y] + Log[1 + y], 0, 
  3 Log[1 - y] - 3 Log[1 + y] + 8 Log[1 - x y] - 8 Log[1 + x y], 
  2 Log[1 - y] - 2 Log[1 + y] - 3 Log[1 - x y] + 3 Log[1 + x y], 0, 
  2 Log[1 - y] - 2 Log[1 + y] + 3 Log[1 - x y] - 
   3 Log[1 + x y], -3 Log[1 - y] + 3 Log[1 + y] - 8 Log[1 - x y] + 
   8 Log[1 + x y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 2 Log[1 - z] - 2 Log[z],
   0, 2 Log[1 - y] - 2 Log[1 + y] + 2 Log[1 - x y] - 
   2 Log[1 + x y], -2 Log[1 - y] + 2 Log[1 + y] - 2 Log[1 - x y] + 
   2 Log[1 + x y], 
  2 Log[1 - y] - 2 Log[1 + y] + 3 Log[1 - x y] - 3 Log[1 + x y], 
  Log[1 - y] - Log[1 + y] + 1/2 Log[1 - x y] - 1/2 Log[1 + x y], 
  Log[1 - y] - Log[1 + y] + 2 Log[1 - x y] - 2 Log[1 + x y], 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + Log[1 - x y] - 
   Log[1 + x y], -3 Log[1 - y] + 3 Log[1 + y] + 2 Log[1 - x y] - 
   2 Log[1 + x y], 
  1/2 Log[1 - y] - 1/2 Log[1 + y] + Log[1 - x y] - Log[1 + x y], 0, 
  2 Log[1 - y] - 2 Log[1 + y] - 3 Log[1 - x y] + 3 Log[1 + x y], 
  Log[1 - y] - Log[1 + y] + 1/2 Log[1 - x y] - 
   1/2 Log[1 + x y], -2 Log[1 - y] + 2 Log[1 + y] - 2 Log[1 - x y] + 
   2 Log[1 + x y], 0, 
  0, -2 Log[1 - y] + 2 Log[1 + y] - 2 Log[1 - x y] + 
   2 Log[1 + x y], -2 Log[1 - y] + 2 Log[1 + y] - 2 Log[1 - x y] + 
   2 Log[1 + x y] - Log[1 - z] + Log[z], -4 Log[1 - x y] + 
   4 Log[1 + x y], -4 Log[1 - y] + 4 Log[1 + y], 
  0, -2 Log[1 - y] + 2 Log[1 + y] - 2 Log[1 - x y] + 2 Log[1 + x y] + 
   Log[1 - z] - Log[z], -4 Log[1 - x y] + 4 Log[1 + x y], 
  4 Log[1 - y] - 4 Log[1 + y], 0, 2 Log[1 - x y] - 2 Log[1 + x y], 
  2 Log[1 - y] - 2 Log[1 + y], -Log[1 - z] + Log[z], -2 Log[1 - y] + 
   2 Log[1 + y], 2 Log[1 - x y] - 2 Log[1 + x y], 
  2 Log[1 - z] - 2 Log[z], -Log[4] - 2 Log[x] - 2 Log[1 + x] - 
   2 Log[y]}};


==> Basis_family_N12.txt <==
(* Non-planar master integrals for the production of two off-shell vector bosons 
* in collisions of massless partons 
* F. Caola, J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the basis for the family N12,
*  with G[2,{a1,a2,a3,a4,a5,a6,a7,a8,a9}] defined in Eqs.(2.5),(2.6).
*
*  s = (p1+p2)^2, t = (p1+p3)^2, u = (p2+p3)^2, pp1 = p1^2, pp2 = p2^2.
*)

gbasis[n12] = {eps^2*t*G[2, {0, 0, 0, 0, 1, 2, 2, 0, 0}], 
 eps^2*pp2*G[2, {0, 0, 0, 1, 2, 0, 2, 0, 0}], 
 eps^2*pp1*G[2, {0, 0, 1, 0, 2, 2, 0, 0, 0}], 
 eps^2*(pp1 + pp2 - s - t)*G[2, {0, 0, 1, 2, 2, 0, 0, 0, 0}], 
 eps^2*s*G[2, {0, 1, 2, 0, 0, 2, 0, 0, 0}], 
 eps^3*(pp2 - t)*G[2, {0, 1, 0, 0, 1, 1, 2, 0, 0}], 
 eps^3*Sqrt[pp1^2 + (pp2 - s)^2 - 2*pp1*(pp2 + s)]*
  G[2, {0, 1, 1, 0, 1, 2, 0, 0, 0}], 
 (eps^2*(2*pp2*G[2, {-1, 2, 1, 0, 1, 2, 0, 0, 0}] + 
    eps*(pp1 + pp2 - s)*G[2, {0, 1, 1, 0, 1, 2, 0, 0, 0}]))/2, 
 eps^3*(pp1 - s - t)*G[2, {0, 1, 1, 2, 1, 0, 0, 0, 0}], 
 eps^3*(pp1 - t)*G[2, {1, 0, 0, 0, 1, 1, 2, 0, 0}], 
 eps^3*Sqrt[pp1^2 + (pp2 - s)^2 - 2*pp1*(pp2 + s)]*
  G[2, {1, 0, 0, 1, 1, 0, 2, 0, 0}], 
 (eps^2*(eps*(pp1 + pp2 - s)*G[2, {1, 0, 0, 1, 1, 0, 2, 0, 0}] + 
    2*pp1*G[2, {2, -1, 0, 1, 1, 0, 2, 0, 0}]))/2, 
 eps^3*(pp2 - s - t)*G[2, {1, 0, 1, 2, 1, 0, 0, 0, 0}], 
 eps^3*s*G[2, {1, 1, 1, 2, 0, 0, 0, 0, 0}], 
 eps^4*s*G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}], 
 -(eps^4*(pp1 - s - t)*G[2, {0, 1, 1, 0, 1, 1, 1, 0, 0}]), 
 eps^3*s*t*G[2, {0, 1, 1, 0, 1, 2, 1, 0, 0}], 
 -(eps^4*(pp2 - t)*G[2, {0, 1, 1, 1, 1, 1, 0, 0, 0}]), 
 eps^3*s*(-pp1 - pp2 + s + t)*G[2, {0, 1, 2, 1, 1, 1, 0, 0, 0}], 
 eps^3*s*t*G[2, {1, 0, 0, 1, 1, 1, 2, 0, 0}], 
 eps^4*(pp2 - s - t)*G[2, {1, 0, 0, 1, 1, 1, 1, 0, 0}], 
 -(eps^4*(pp1 - t)*G[2, {1, 0, 1, 1, 1, 0, 1, 0, 0}]), 
 eps^3*s*(-pp1 - pp2 + s + t)*G[2, {1, 0, 1, 2, 1, 0, 1, 0, 0}], 
 eps^3*s*t*G[2, {1, 1, 0, 0, 1, 1, 2, 0, 0}], 
 eps^3*Sqrt[pp1^2 + (pp2 - s)^2 - 2*pp1*(pp2 + s)]*
  G[2, {1, 1, 0, 0, 1, 1, 2, 0, -1}], eps^3*s*(-pp1 - pp2 + s + t)*
  G[2, {1, 1, 1, 2, 1, 0, 0, 0, 0}], 
 eps^3*Sqrt[pp1^2 + (pp2 - s)^2 - 2*pp1*(pp2 + s)]*
  (G[2, {0, 1, 1, 2, 1, 0, 0, 0, 0}] + G[2, {1, 0, 1, 2, 1, 0, 0, 0, 0}] - 
   G[2, {1, 1, 1, 2, 1, 0, 0, 0, -1}] + s*G[2, {1, 1, 1, 2, 1, 0, 0, 0, 0}]), 
 eps^4*s^2*G[2, {1, 1, 1, 1, 0, 1, 1, 0, 0}], 
 eps^4*pp1*s*G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}], 
 eps^4*((-pp2 + t)*G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}] + 
   (pp2 - s - t)*G[2, {1, 0, 1, 1, 1, 1, 1, 0, -1}]), 
 eps^4*pp2*s*G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}], 
 eps^4*((-pp1 + t)*G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}] + 
   (pp1 - s - t)*G[2, {0, 1, 1, 1, 1, 1, 1, 0, -1}]), 
 eps^4*s*t*(G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}] + 
   G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}] - G[2, {1, 1, 1, 1, 1, 1, 1, 0, -1}] + 
   s*G[2, {1, 1, 1, 1, 1, 1, 1, 0, 0}]), eps^4*s*(-pp1 - pp2 + s + t)*
  G[2, {1, 1, 1, 1, 1, 1, 1, 0, -1}], 
 -(eps^4*Sqrt[pp1^2 + (pp2 - s)^2 - 2*pp1*(pp2 + s)]*
   (-G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}] + G[2, {0, 1, 1, 1, 1, 1, 1, 0, -1}] + 
    G[2, {1, 0, 1, 1, 1, 1, 1, 0, -1}] - G[2, {1, 1, 1, 1, 1, 1, 1, 0, -2}] + 
    s*G[2, {1, 1, 1, 1, 1, 1, 1, 0, -1}]))};


==> Basis_family_N13.txt <==
(* Non-planar master integrals for the production of two off-shell vector bosons 
* in collisions of massless partons 
* F. Caola, J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the basis for the family N13,
*  with G[2,{a1,a2,a3,a4,a5,a6,a7,a8,a9}] defined in Eqs.(2.5),(2.6).
*
*  s = (p1+p2)^2, t = (p1+p3)^2, u = (p2+p3)^2, pp1 = p1^2, pp3 = p3^2.
*)

gbasis[n13] = {eps^2*t*G[2, {0, 0, 0, 0, 1, 2, 2, 0, 0}], 
 eps^2*pp1*G[2, {0, 0, 1, 0, 2, 2, 0, 0, 0}], 
 eps^2*(pp1 + pp3 - s - t)*G[2, {0, 0, 1, 2, 2, 0, 0, 0, 0}], 
 eps^2*s*G[2, {0, 2, 2, 0, 0, 1, 0, 0, 0}], 
 eps^3*Sqrt[pp1^2 + (pp3 - t)^2 - 2*pp1*(pp3 + t)]*
  G[2, {1, 0, 0, 0, 1, 1, 2, 0, 0}], 
 (eps^2*(eps*(pp1 - pp3 + t)*G[2, {1, 0, 0, 0, 1, 1, 2, 0, 0}] + 
    2*pp1*G[2, {2, 0, 0, 0, 1, 1, 2, 0, -1}]))/2, 
 eps^3*(pp1 - s - t)*G[2, {0, 0, 1, 1, 2, 0, 1, 0, 0}], 
 eps^3*(pp1 - s)*G[2, {1, 0, 0, 2, 1, 0, 1, 0, 0}], 
 eps^2*pp1*pp3*G[2, {2, 0, 2, 0, 1, 0, 1, 0, 0}], 
 eps^3*(pp3 - s - t)*G[2, {1, 0, 2, 1, 1, 0, 0, 0, 0}], 
 eps^2*pp3*s*G[2, {1, 2, 2, 0, 0, 0, 1, 0, 0}], 
 eps^3*(pp3 - s)*G[2, {1, 1, 2, 1, 0, 0, 0, 0, 0}], 
 eps^3*Sqrt[pp1^2 + (pp3 - t)^2 - 2*pp1*(pp3 + t)]*
  G[2, {0, 0, 1, 0, 1, 2, 1, 0, 0}], 
 (eps^2*(eps*(-pp1 + pp3 + t)*G[2, {0, 0, 1, 0, 1, 2, 1, 0, 0}] + 
    2*pp3*G[2, {0, 0, 2, 0, 1, 2, 1, -1, 0}]))/2, 
 eps^4*(pp3 - s)*G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}], 
 eps^3*(pp1 + pp3 - s - t)*t*G[2, {0, 0, 1, 1, 2, 1, 1, 0, 0}], 
 eps^4*(pp1 - s - t)*G[2, {0, 1, 1, 0, 1, 1, 1, 0, 0}], 
 eps^3*s*t*G[2, {0, 1, 1, 0, 1, 2, 1, 0, 0}], 
 eps^4*t*G[2, {0, 1, 1, 1, 1, 1, 0, 0, 0}], 
 eps^4*(pp3 - s - t)*G[2, {1, 0, 0, 1, 1, 1, 1, 0, 0}], 
 eps^3*s*t*G[2, {1, 0, 0, 1, 1, 1, 2, 0, 0}], 
 eps^4*Sqrt[pp1^2 + (pp3 - t)^2 - 2*pp1*(pp3 + t)]*
  G[2, {1, 0, 1, 0, 1, 1, 1, 0, 0}], 
 eps^4*Sqrt[pp1^2 + (pp3 - t)^2 - 2*pp1*(pp3 + t)]*
  G[2, {1, 0, 1, 1, 1, 0, 1, 0, 0}], eps^3*(pp1*(pp3 - s) + s*(-pp3 + s + t))*
  G[2, {1, 0, 1, 2, 1, 0, 1, 0, 0}], eps^3*pp1*(pp3 - s)*
  G[2, {2, 0, 1, 1, 1, 0, 1, 0, 0}], eps^3*pp3*(pp3 - s - t)*
  G[2, {1, 0, 2, 1, 1, 0, 1, 0, 0}], eps^3*pp1*(pp1 - s - t)*
  G[2, {1, 0, 1, 1, 2, 0, 1, 0, 0}], 
 eps^3*s*t*G[2, {1, 1, 0, 0, 1, 1, 2, 0, 0}], 
 eps^4*(pp3 - s)*G[2, {1, 1, 1, 1, 0, 0, 1, 0, 0}], 
 eps^3*(pp1*(pp3 - s) + s*(-pp3 + s + t))*G[2, {1, 1, 1, 2, 1, 0, 0, 0, 0}], 
 eps^2*pp3*G[2, {0, 1, 2, 2, 0, 0, 0, 0, 0}], 
 eps^3*(pp3 - s)*G[2, {1, 0, 1, 2, 0, 0, 1, 0, 0}], 
 eps^4*pp3*t*G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}], 
 eps^4*((-pp1 + pp3 + t)*G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}] + 
   (pp1 - s - t)*G[2, {0, 1, 1, 1, 1, 1, 1, 0, -1}]), 
 eps^4*(pp1*(pp3 - s) + pp3*(-pp3 + s + t))*
  G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}], 
 eps^4*Sqrt[pp1^2 + (pp3 - t)^2 - 2*pp1*(pp3 + t)]*
  (G[2, {1, -1, 1, 1, 1, 1, 1, 0, 0}] - G[2, {1, 0, 1, 1, 1, 1, 1, 0, -1}] + 
   (-pp3 + s)*G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}]), 
 eps^4*(t*G[2, {1, 0, 0, 1, 1, 1, 1, 0, 0}] + 
   (-pp3 + s)*G[2, {1, 0, 1, 1, 1, 1, 1, -1, 0}]), 
 eps^4*(-(t*G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}]) + 
   (-pp3 + s + t)*G[2, {1, 0, 1, 1, 1, 1, 1, 0, -1}]), 
 eps^4*(pp1*pp3 + s*(-pp3 + t))*G[2, {1, 1, 1, 0, 1, 1, 1, 0, 0}], 
 eps^4*(pp3 - s)^2*G[2, {1, 1, 1, 1, 0, 1, 1, 0, 0}], 
 eps^4*s*(-pp1 + s + t)*G[2, {1, 1, 1, 1, 1, 0, 1, 0, 0}], 
 eps^4*s*t*(G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}] + 
   G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}] - G[2, {1, 1, 1, 1, 1, 1, 1, 0, -1}] - 
   pp3*G[2, {1, 1, 1, 1, 1, 1, 1, 0, 0}] + 
   s*G[2, {1, 1, 1, 1, 1, 1, 1, 0, 0}]), 
 eps^4*(pp1*(pp3 - s) + s*(-pp3 + s + t))*G[2, {1, 1, 1, 1, 1, 1, 1, 0, -1}]};



==> Basis_family_N34.txt <==
(* Non-planar master integrals for the production of two off-shell vector bosons 
* in collisions of massless partons 
* F. Caola, J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the basis for the family N34,
*  with G[2,{a1,a2,a3,a4,a5,a6,a7,a8,a9}] defined in Eqs.(2.5),(2.6).
*
*  s = (p1+p2)^2, t = (p1+p3)^2, u = (p2+p3)^2, pp3 = p3^2, pp4 = p4^2.
*)

gbasis[n34] = {eps^2*t*G[2, {0, 0, 0, 0, 1, 2, 2, 0, 0}], eps^2*(-pp3 - pp4 + s + t)*
  G[2, {0, 0, 1, 2, 2, 0, 0, 0, 0}], 
 eps^2*s*G[2, {0, 1, 2, 0, 0, 2, 0, 0, 0}], 
 eps^2*pp3*G[2, {0, 1, 2, 2, 0, 0, 0, 0, 0}], 
 eps^2*pp4*G[2, {1, 0, 2, 2, 0, 0, 0, 0, 0}], 
 -(eps^3*(pp4 - t)*G[2, {0, 0, 0, 1, 1, 1, 2, 0, 0}]), 
 -(eps^3*(pp3 - t)*G[2, {0, 0, 1, 0, 1, 2, 1, 0, 0}]), 
 eps^2*pp3*pp4*G[2, {0, 0, 2, 2, 0, 1, 1, 0, 0}], 
 eps^3*(pp4 - s - t)*G[2, {0, 0, 1, 1, 2, 0, 1, 0, 0}], 
 eps^3*(pp3 - s - t)*G[2, {0, 0, 2, 1, 1, 1, 0, 0, 0}], 
 eps^3*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  G[2, {0, 1, 1, 0, 0, 2, 1, 0, 0}], 
 (eps^2*(-2*pp3*G[2, {0, 0, 2, 0, 0, 2, 1, 0, 0}] - 
    eps*(pp3 + pp4 - s)*G[2, {0, 1, 1, 0, 0, 2, 1, 0, 0}] + 
    2*pp3*(G[2, {0, 1, 2, -1, 0, 2, 1, 0, 0}] - 
      G[2, {0, 1, 2, 0, 0, 1, 1, 0, 0}] - G[2, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
      G[2, {0, 1, 2, 0, 0, 2, 1, 0, -1}] + 
      pp4*G[2, {0, 1, 2, 0, 0, 2, 1, 0, 0}])))/2, 
 eps^3*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  G[2, {0, 2, 1, 1, 0, 1, 0, 0, 0}], 
 (eps^2*(2*(1 - 3*eps)*(G[2, {-1, 1, 2, 1, 0, 1, 0, 0, 0}] - 
      G[2, {0, 1, 1, 1, 0, 1, 0, 0, 0}] - G[2, {0, 1, 2, 0, 0, 1, 0, 0, 0}] + 
      G[2, {0, 1, 2, 1, 0, 1, -1, 0, 0}] - G[2, {0, 1, 2, 1, 0, 1, 0, 0, 
        -1}] - pp4*G[2, {0, 1, 2, 1, 0, 1, 0, 0, 0}] + 
      s*G[2, {0, 1, 2, 1, 0, 1, 0, 0, 0}]) + eps*(pp3 - pp4 + s)*
     G[2, {0, 2, 1, 1, 0, 1, 0, 0, 0}]))/2, 
 eps^2*pp4*s*G[2, {1, 2, 0, 2, 0, 1, 0, 0, 0}], 
 eps^2*pp3*s*G[2, {1, 2, 1, 0, 0, 0, 2, 0, 0}], 
 eps^3*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  G[2, {1, 1, 1, 2, 0, 0, 0, 0, 0}], 
 (eps^2*(eps*(pp3 + pp4 - s)*G[2, {1, 1, 1, 2, 0, 0, 0, 0, 0}] + 
    2*(-1 + 3*eps)*(G[2, {0, 1, 1, 2, 0, 0, 0, 0, 0}] + 
      G[2, {1, 0, 1, 2, 0, 0, 0, 0, 0}] - G[2, {1, 1, 1, 2, 0, 0, 0, 0, 
        -1}] - pp3*G[2, {1, 1, 1, 2, 0, 0, 0, 0, 0}] - 
      pp4*G[2, {1, 1, 1, 2, 0, 0, 0, 0, 0}] + 
      s*G[2, {1, 1, 1, 2, 0, 0, 0, 0, 0}])))/2, 
 eps^4*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}], eps^3*(pp3*(pp4 - t) + t*(-pp4 + s + t))*
  G[2, {0, 0, 1, 1, 2, 1, 1, 0, 0}], eps^3*pp3*(pp3 - s - t)*
  G[2, {0, 0, 2, 1, 1, 1, 1, 0, 0}], eps^3*pp4*(pp4 - s - t)*
  G[2, {0, 0, 1, 2, 1, 1, 1, 0, 0}], 
 -(eps^3*pp4*(pp3 - t)*G[2, {0, 0, 1, 1, 1, 2, 1, 0, 0}]), 
 eps^4*(pp4 - s - t)*G[2, {0, 1, 1, 0, 1, 1, 1, 0, 0}], 
 eps^3*s*t*G[2, {0, 1, 1, 0, 1, 2, 1, 0, 0}], 
 -(eps^4*(pp4 - t)*G[2, {0, 1, 1, 1, 1, 1, 0, 0, 0}]), 
 eps^3*s*(-pp3 - pp4 + s + t)*G[2, {0, 1, 2, 1, 1, 1, 0, 0, 0}], 
 -(eps^4*(pp3 - s - t)*G[2, {1, 0, 0, 1, 1, 1, 1, 0, 0}]), 
 eps^3*s*t*G[2, {1, 0, 0, 1, 1, 1, 2, 0, 0}], 
 eps^4*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  G[2, {1, 0, 1, 1, 0, 1, 1, 0, 0}], 
 -(eps^4*(pp3 - t)*G[2, {1, 0, 1, 1, 1, 0, 1, 0, 0}]), 
 eps^3*s*(-pp3 - pp4 + s + t)*G[2, {1, 0, 1, 2, 1, 0, 1, 0, 0}], 
 eps^3*s*t*G[2, {1, 1, 0, 0, 1, 1, 2, 0, 0}], 
 eps^4*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  G[2, {1, 1, 1, 1, 0, 0, 1, 0, 0}], 
 eps^4*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  G[2, {1, 1, 1, 1, 0, 1, 0, 0, 0}], eps^3*s*(-pp3 - pp4 + s + t)*
  G[2, {1, 1, 1, 2, 1, 0, 0, 0, 0}], 
 eps^4*(pp3*(pp4 - t) + pp4*(-pp4 + s + t))*
  G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}], 
 eps^4*((pp4 - t)*G[2, {-1, 1, 1, 1, 1, 1, 1, 0, 0}] + 
   (-pp4 + t)*G[2, {0, 1, 1, 1, 1, 1, 1, 0, -1}] - 
   (pp3*pp4 - pp3*t + s*t)*G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}]), 
 eps^4*(-(s*G[2, {0, 1, 1, 1, 1, 1, 0, 0, 0}]) + 
   (pp4 - s - t)*(-G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}] + 
     G[2, {0, 1, 1, 0, 1, 1, 1, 0, 0}] - G[2, {0, 1, 1, 1, 1, 0, 1, 0, 0}] - 
     G[2, {0, 1, 1, 1, 1, 1, 0, 0, 0}] + G[2, {0, 1, 1, 1, 1, 1, 1, 0, -1}] + 
     pp4*G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}])), 
 eps^4*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  (G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}] - G[2, {0, 1, 1, 0, 1, 1, 1, 0, 0}] + 
   G[2, {0, 1, 1, 1, 1, 0, 1, 0, 0}] + G[2, {0, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   G[2, {0, 1, 1, 1, 1, 1, 1, -1, 0}] - G[2, {0, 1, 1, 1, 1, 1, 1, 0, -1}] - 
   t*G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}]), 
 eps^4*(pp3^2 + pp4*t - pp3*(pp4 + s + t))*G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}], 
 eps^4*((-pp3 + s + t)*G[2, {0, 0, 1, 1, 1, 1, 1, 0, 0}] + 
   (pp3 - s - t)*G[2, {1, 0, 1, 1, 1, 1, 1, 0, -1}] + 
   pp4*(pp3 - t)*G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}]), 
 eps^4*(pp3 - t)*(-G[2, {1, -1, 1, 1, 1, 1, 1, 0, 0}] + 
   G[2, {1, 0, 1, 1, 1, 1, 1, 0, -1}] + 
   (pp3 - s)*G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}]), 
 eps^4*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
  (G[2, {1, 0, 0, 1, 1, 1, 1, 0, 0}] - G[2, {1, 0, 1, 1, 1, 1, 1, -1, 0}]), 
 eps^4*s*(pp4 - t)*G[2, {1, 1, 0, 1, 1, 1, 1, 0, 0}], 
 eps^4*s*(pp3 - t)*G[2, {1, 1, 1, 0, 1, 1, 1, 0, 0}], 
 eps^4*(pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s))*
  G[2, {1, 1, 1, 1, 0, 1, 1, 0, 0}], eps^4*s*(-pp4 + s + t)*
  G[2, {1, 1, 1, 1, 1, 0, 1, 0, 0}], 
 -(eps^4*s*(-pp3 + s + t)*G[2, {1, 1, 1, 1, 1, 1, 0, 0, 0}]), 
 (eps^4*s*(-2*pp3*pp4*G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}] - 
    2*pp3*pp4*G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}] - 
    (pp3^2 + (pp4 - s)*(pp4 - s - t) - pp3*(2*s + t))*
     G[2, {1, 1, 1, 1, 1, 1, 1, 0, -1}] + (2*pp3*pp4 - pp3*t - pp4*t + s*t)*
     (G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}] + G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}] - 
      G[2, {1, 1, 1, 1, 1, 1, 1, 0, -1}] - 
      pp3*G[2, {1, 1, 1, 1, 1, 1, 1, 0, 0}] - 
      pp4*G[2, {1, 1, 1, 1, 1, 1, 1, 0, 0}] + 
      s*G[2, {1, 1, 1, 1, 1, 1, 1, 0, 0}])))/(2*(pp3 + pp4 - s)), 
 -((eps^4*Sqrt[pp3^2 + (pp4 - s)^2 - 2*pp3*(pp4 + s)]*
    (((pp3 + pp4)*(pp4 - t) + s*(-pp4 + t))*
      G[2, {0, 1, 1, 1, 1, 1, 1, 0, 0}] + 
     ((pp3 + pp4)*(pp3 - t) + s*(-pp3 + t))*
      G[2, {1, 0, 1, 1, 1, 1, 1, 0, 0}] - (pp3 + pp4 - s)*s*
      (G[2, {1, 1, 1, 1, 1, 1, 1, 0, -1}] + 
       t*G[2, {1, 1, 1, 1, 1, 1, 1, 0, 0}])))/(pp3 + pp4 - s))};

